Exact bounds on the inverse Mills ratio and its derivatives

The inverse Mills ratio is $R:=\varphi/\Psi$, where $\varphi$ and $\Psi$ are, respectively, the probability density function and the tail function of the standard normal distribution. Exact bounds on $R(z)$ for complex $z$ with $\Re z\ge0$ are obtained, which then yield logarithmically exact bounds on high-order derivatives of $R$. The main idea of the proof is a non-asymptotic version of the so-called stationary-phase method.

==> abs.dat <==
0.	-8.	0.9789863211984351
0.	-7.10593989930696	0.9732037780640124
0.	-6.2989132616248265	0.965609124150253
0.	-5.570447699383904	0.9554865448447407
0.	-4.912895580788289	0.9416757514328195
0.	-4.3193537428742195	0.9221058765528835
0.	-3.7835910202069627	0.8933867251293706
0.	-3.299982828392539	0.8525102283933743
0.	-2.8634521156440362	0.8017920238284167
0.	-2.4694160624957893	0.7508831299195948
0.	-2.113737970104382	0.7110896435057629
0.	-1.792683832046628	0.6894422145087769
0.	-1.502883133693305	0.688187613219366
0.	-1.24129346761971	0.7067876266995615
0.	-1.0051685935758716	0.7432010215069474
0.	-0.7920296077012056	0.7938488225247784
0.	-0.5996389183101035	0.8528433736542074
0.	-0.42597675503909493	0.9115751515025626
0.	-0.269219964742146	0.9600520126714904
0.	-0.1277228715275767	0.9903585408850301
0.	0.	1.
0.	0.1277228715275767	0.9903585408850301
0.	0.269219964742146	0.9600520126714904
0.	0.42597675503909493	0.9115751515025626
0.	0.5996389183101035	0.8528433736542074
0.	0.7920296077012056	0.7938488225247784
0.	1.0051685935758716	0.7432010215069474
0.	1.24129346761971	0.7067876266995615
0.	1.502883133693305	0.688187613219366
0.	1.792683832046628	0.6894422145087769
0.	2.113737970104382	0.7110896435057629
0.	2.4694160624957893	0.7508831299195948
0.	2.8634521156440362	0.8017920238284167
0.	3.299982828392539	0.8525102283933743
0.	3.7835910202069627	0.8933867251293703
0.	4.3193537428742195	0.9221058765528836
0.	4.912895580788289	0.9416757514328196
0.	5.570447699383904	0.9554865448447407
0.	6.2989132616248265	0.965609124150253
0.	7.10593989930696	0.9732037780640121
0.	8.	0.9789863211984349
0.1277228715275767	-8.	0.977461575822747
0.1277228715275767	-7.10593989930696	0.9712950077604798
0.1277228715275767	-6.2989132616248265	0.9632201453129182
0.1277228715275767	-5.570447699383904	0.952502998294731
0.1277228715275767	-4.912895580788289	0.9379878021974826
0.1277228715275767	-4.3193537428742195	0.9177677988906746
0.1277228715275767	-3.7835910202069627	0.8891642297691147
0.1277228715275767	-3.299982828392539	0.8505536613369911
0.1277228715275767	-2.8634521156440362	0.8050197278639128
0.1277228715275767	-2.4694160624957893	0.76098325385826
0.1277228715275767	-2.113737970104382	0.7275809899094312
0.1277228715275767	-1.792683832046628	0.7103989769813561
0.1277228715275767	-1.502883133693305	0.7110596040004715
0.1277228715275767	-1.24129346761971	0.7285836215912462
0.1277228715275767	-1.0051685935758716	0.7603216802412875
0.1277228715275767	-0.7920296077012056	0.8020854060082983
0.1277228715275767	-0.5996389183101035	0.8480489612774649
0.1277228715275767	-0.42597675503909493	0.8912326286080607
0.1277228715275767	-0.269219964742146	0.9250533216843624
0.1277228715275767	-0.1277228715275767	0.9453922526327553
0.1277228715275767	0.	0.9517359250186967
0.1277228715275767	0.1277228715275767	0.9453922526327553
0.1277228715275767	0.269219964742146	0.9250533216843624
0.1277228715275767	0.42597675503909493	0.8912326286080607
0.1277228715275767	0.5996389183101035	0.8480489612774649
0.1277228715275767	0.7920296077012056	0.8020854060082983
0.1277228715275767	1.0051685935758716	0.7603216802412875
0.1277228715275767	1.24129346761971	0.7285836215912462
0.1277228715275767	1.502883133693305	0.7110596040004715
0.1277228715275767	1.792683832046628	0.7103989769813561
0.1277228715275767	2.113737970104382	0.7275809899094312
0.1277228715275767	2.4694160624957893	0.76098325385826
0.1277228715275767	2.8634521156440362	0.8050197278639128
0.1277228715275767	3.299982828392539	0.8505536613369911
0.1277228715275767	3.7835910202069627	0.8891642297691147
0.1277228715275767	4.3193537428742195	0.9177677988906746
0.1277228715275767	4.912895580788289	0.9379878021974826
0.1277228715275767	5.570447699383904	0.952502998294731
0.1277228715275767	6.2989132616248265	0.9632201453129182
0.1277228715275767	7.10593989930696	0.9712950077604798
0.1277228715275767	8.	0.977461575822747
0.269219964742146	-8.	0.9758178089466795
0.269219964742146	-7.10593989930696	0.9692549564346518
0.269219964742146	-6.2989132616248265	0.9606983910014157
0.269219964742146	-5.570447699383904	0.9494133188420556
0.269219964742146	-4.912895580788289	0.9342911317314642
0.269219964742146	-4.3193537428742195	0.9136701693955979
0.269219964742146	-3.7835910202069627	0.8856143017924955
0.269219964742146	-3.299982828392539	0.8496526417374867
0.269219964742146	-2.8634521156440362	0.8092746306318627
0.269219964742146	-2.4694160624957893	0.7716733331341552
0.269219964742146	-2.113737970104382	0.7440828540333744
0.269219964742146	-1.792683832046628	0.7307605650675829
0.269219964742146	-1.502883133693305	0.7326721901375493
0.269219964742146	-1.24129346761971	0.7484320282274914
0.269219964742146	-1.0051685935758716	0.775053011101114
0.269219964742146	-0.7920296077012056	0.8083001451546131
0.269219964742146	-0.5996389183101035	0.8430654479487532
0.269219964742146	-0.42597675503909493	0.874167579866719
0.269219964742146	-0.269219964742146	0.8975337575396282
0.269219964742146	-0.1277228715275767	0.9111815663585663
0.269219964742146	0.	0.9153775251124318
0.269219964742146	0.1277228715275767	0.9111815663585663
0.269219964742146	0.269219964742146	0.8975337575396282
0.269219964742146	0.42597675503909493	0.874167579866719
0.269219964742146	0.5996389183101035	0.8430654479487532
0.269219964742146	0.7920296077012056	0.8083001451546131
0.269219964742146	1.0051685935758716	0.775053011101114
0.269219964742146	1.24129346761971	0.7484320282274914
0.269219964742146	1.502883133693305	0.7326721901375493
0.269219964742146	1.792683832046628	0.7307605650675829
0.269219964742146	2.113737970104382	0.7440828540333744
0.269219964742146	2.4694160624957893	0.7716733331341552
0.269219964742146	2.8634521156440362	0.8092746306318627
0.269219964742146	3.299982828392539	0.8496526417374867
0.269219964742146	3.7835910202069627	0.8856143017924955
0.269219964742146	4.3193537428742195	0.9136701693955979
0.269219964742146	4.912895580788289	0.9342911317314642
0.269219964742146	5.570447699383904	0.9494133188420556
0.269219964742146	6.2989132616248265	0.9606983910014157
0.269219964742146	7.10593989930696	0.9692549564346518
0.269219964742146	8.	0.9758178089466795
0.42597675503909493	-8.	0.9740553574667277
0.42597675503909493	-7.10593989930696	0.9670904636851109
0.42597675503909493	-6.2989132616248265	0.9580631699505414
0.42597675503909493	-5.570447699383904	0.9462596086959909
0.42597675503909493	-4.912895580788289	0.9306644024941547
0.42597675503909493	-4.3193537428742195	0.9099277867774737
0.42597675503909493	-3.7835910202069627	0.8828389490978449
0.42597675503909493	-3.299982828392539	0.84982374018688
0.42597675503909493	-2.8634521156440362	0.814472265533215
0.42597675503909493	-2.4694160624957893	0.7827819859581431
0.42597675503909493	-2.113737970104382	0.7603304132099619
0.42597675503909493	-1.792683832046628	0.7501848767222427
0.42597675503909493	-1.502883133693305	0.7526946111566521
0.42597675503909493	-1.24129346761971	0.7661828759028709
0.42597675503909493	-1.0051685935758716	0.7876220317454025
0.42597675503909493	-0.7920296077012056	0.8131578690128162
0.42597675503909493	-0.5996389183101035	0.8386943812865251
0.42597675503909493	-0.42597675503909493	0.8606359050051887
0.42597675503909493	-0.269219964742146	0.8765920342547435
0.42597675503909493	-0.1277228715275767	0.8857098137486983
0.42597675503909493	0.	0.8884836928373993
0.42597675503909493	0.1277228715275767	0.8857098137486983
0.42597675503909493	0.269219964742146	0.8765920342547435
0.42597675503909493	0.42597675503909493	0.8606359050051887
0.42597675503909493	0.5996389183101035	0.8386943812865251
0.42597675503909493	0.7920296077012056	0.8131578690128162
0.42597675503909493	1.0051685935758716	0.7876220317454025
0.42597675503909493	1.24129346761971	0.7661828759028709
0.42597675503909493	1.502883133693305	0.7526946111566521
0.42597675503909493	1.792683832046628	0.7501848767222427
0.42597675503909493	2.113737970104382	0.7603304132099619
0.42597675503909493	2.4694160624957893	0.7827819859581431
0.42597675503909493	2.8634521156440362	0.814472265533215
0.42597675503909493	3.299982828392539	0.84982374018688
0.42597675503909493	3.7835910202069627	0.8828389490978449
0.42597675503909493	4.3193537428742195	0.9099277867774737
0.42597675503909493	4.912895580788289	0.9306644024941547
0.42597675503909493	5.570447699383904	0.9462596086959909
0.42597675503909493	6.2989132616248265	0.9580631699505414
0.42597675503909493	7.10593989930696	0.9670904636851109
0.42597675503909493	8.	0.9740553574667277
0.5996389183101035	-8.	0.9721780435499768
0.5996389183101035	-7.10593989930696	0.964814121443355
0.5996389183101035	-6.2989132616248265	0.9553427113350227
0.5996389183101035	-5.570447699383904	0.9430961487750985
0.5996389183101035	-4.912895580788289	0.9271975911692706
0.5996389183101035	-4.3193537428742195	0.9066538285077042
0.5996389183101035	-3.7835910202069627	0.8809156672214986
0.5996389183101035	-3.299982828392539	0.8510445833251495
0.5996389183101035	-2.8634521156440362	0.8204885965873138
0.5996389183101035	-2.4694160624957893	0.7941093743973046
0.5996389183101035	-2.113737970104382	0.7760609215558987
0.5996389183101035	-1.792683832046628	0.7683853713795643
0.5996389183101035	-1.502883133693305	0.7709195593555502
0.5996389183101035	-1.24129346761971	0.7818577441640587
0.5996389183101035	-1.0051685935758716	0.7983893967377635
0.5996389183101035	-0.7920296077012056	0.8172872756492313
0.5996389183101035	-0.5996389183101035	0.8354889441241905
0.5996389183101035	-0.42597675503909493	0.8506278110028672
0.5996389183101035	-0.269219964742146	0.8613635850065287
0.5996389183101035	-0.1277228715275767	0.8673985469277703
0.5996389183101035	0.	0.8692204188686408
0.5996389183101035	0.1277228715275767	0.8673985469277703
0.5996389183101035	0.269219964742146	0.8613635850065287
0.5996389183101035	0.42597675503909493	0.8506278110028672
0.5996389183101035	0.5996389183101035	0.8354889441241905
0.5996389183101035	0.7920296077012056	0.8172872756492313
0.5996389183101035	1.0051685935758716	0.7983893967377635
0.5996389183101035	1.24129346761971	0.7818577441640587
0.5996389183101035	1.502883133693305	0.7709195593555502
0.5996389183101035	1.792683832046628	0.7683853713795643
0.5996389183101035	2.113737970104382	0.7760609215558987
0.5996389183101035	2.4694160624957893	0.7941093743973046
0.5996389183101035	2.8634521156440362	0.8204885965873138
0.5996389183101035	3.299982828392539	0.8510445833251495
0.5996389183101035	3.7835910202069627	0.8809156672214986
0.5996389183101035	4.3193537428742195	0.9066538285077042
0.5996389183101035	4.912895580788289	0.9271975911692706
0.5996389183101035	5.570447699383904	0.9430961487750985
0.5996389183101035	6.2989132616248265	0.9553427113350227
0.5996389183101035	7.10593989930696	0.964814121443355
0.5996389183101035	8.	0.9721780435499768
0.7920296077012056	-8.	0.9701942042700273
0.7920296077012056	-7.10593989930696	0.9624455417110527
0.7920296077012056	-6.2989132616248265	0.9525752840729722
0.7920296077012056	-5.570447699383904	0.9399891018111556
0.7920296077012056	-4.912895580788289	0.9239879870699779
0.7920296077012056	-4.3193537428742195	0.9039518232355664
0.7920296077012056	-3.7835910202069627	0.879890469091657
0.7920296077012056	-3.299982828392539	0.8532527225165712
0.7920296077012056	-2.8634521156440362	0.8271662471892232
0.7920296077012056	-2.4694160624957893	0.8054429984279404
0.7920296077012056	-2.113737970104382	0.7910402185737302
0.7920296077012056	-1.792683832046628	0.7851628300558767
0.7920296077012056	-1.502883133693305	0.7872814399919523
0.7920296077012056	-1.24129346761971	0.7956274142376614
0.7920296077012056	-1.0051685935758716	0.8077812140997132
0.7920296077012056	-0.7920296077012056	0.8212196685992875
0.7920296077012056	-0.5996389183101035	0.8337777608094302
0.7920296077012056	-0.42597675503909493	0.8439606472325868
0.7920296077012056	-0.269219964742146	0.851045446903658
0.7920296077012056	-0.1277228715275767	0.854979952148301
0.7920296077012056	0.	0.8561610346362138
0.7920296077012056	0.1277228715275767	0.854979952148301
0.7920296077012056	0.269219964742146	0.851045446903658
0.7920296077012056	0.42597675503909493	0.8439606472325868
0.7920296077012056	0.5996389183101035	0.8337777608094302
0.7920296077012056	0.7920296077012056	0.8212196685992875
0.7920296077012056	1.0051685935758716	0.8077812140997132
0.7920296077012056	1.24129346761971	0.7956274142376614
0.7920296077012056	1.502883133693305	0.7872814399919523
0.7920296077012056	1.792683832046628	0.7851628300558767
0.7920296077012056	2.113737970104382	0.7910402185737302
0.7920296077012056	2.4694160624957893	0.8054429984279404
0.7920296077012056	2.8634521156440362	0.8271662471892232
0.7920296077012056	3.299982828392539	0.8532527225165712
0.7920296077012056	3.7835910202069627	0.879890469091657
0.7920296077012056	4.3193537428742195	0.9039518232355664
0.7920296077012056	4.912895580788289	0.9239879870699779
0.7920296077012056	5.570447699383904	0.9399891018111556
0.7920296077012056	6.2989132616248265	0.9525752840729722
0.7920296077012056	7.10593989930696	0.9624455417110527
0.7920296077012056	8.	0.9701942042700273
1.0051685935758716	-8.	0.9681178081556777
1.0051685935758716	-7.10593989930696	0.9600125310417216
1.0051685935758716	-6.2989132616248265	0.9498097570433691
1.0051685935758716	-5.570447699383904	0.9370148654078505
1.0051685935758716	-4.912895580788289	0.9211344805824837
1.0051685935758716	-4.3193537428742195	0.901907395446778
1.0051685935758716	-3.7835910202069627	0.8797732038854434
1.0051685935758716	-3.299982828392539	0.8563484976496791
1.0051685935758716	-2.8634521156440362	0.8343258240389899
1.0051685935758716	-2.4694160624957893	0.8165779142259288
1.0051685935758716	-2.113737970104382	0.8050884022694069
1.0051685935758716	-1.792683832046628	0.8004251400239829
1.0051685935758716	-1.502883133693305	0.8018510524303913
1.0051685935758716	-1.24129346761971	0.807768184358135
1.0051685935758716	-1.0051685935758716	0.8162253636306561
1.0051685935758716	-0.7920296077012056	0.8253589312880059
1.0051685935758716	-0.5996389183101035	0.8337044208689437
1.0051685935758716	-0.42597675503909493	0.8403450767507507
1.0051685935758716	-0.269219964742146	0.8449013084825377
1.0051685935758716	-0.1277228715275767	0.847409467855837
1.0051685935758716	0.	0.8481593408148692
1.0051685935758716	0.1277228715275767	0.847409467855837
1.0051685935758716	0.269219964742146	0.8449013084825377
1.0051685935758716	0.42597675503909493	0.8403450767507507
1.0051685935758716	0.5996389183101035	0.8337044208689437
1.0051685935758716	0.7920296077012056	0.8253589312880059
1.0051685935758716	1.0051685935758716	0.8162253636306561
1.0051685935758716	1.24129346761971	0.807768184358135
1.0051685935758716	1.502883133693305	0.8018510524303913
1.0051685935758716	1.792683832046628	0.8004251400239829
1.0051685935758716	2.113737970104382	0.8050884022694069
1.0051685935758716	2.4694160624957893	0.8165779142259288
1.0051685935758716	2.8634521156440362	0.8343258240389899
1.0051685935758716	3.299982828392539	0.8563484976496791
1.0051685935758716	3.7835910202069627	0.8797732038854434
1.0051685935758716	4.3193537428742195	0.901907395446778
1.0051685935758716	4.912895580788289	0.9211344805824837
1.0051685935758716	5.570447699383904	0.9370148654078505
1.0051685935758716	6.2989132616248265	0.9498097570433691
1.0051685935758716	7.10593989930696	0.9600125310417216
1.0051685935758716	8.	0.9681178081556777
1.24129346761971	-8.	0.9659695689811257
1.24129346761971	-7.10593989930696	0.9575519688580075
1.24129346761971	-6.2989132616248265	0.9471052740292395
1.24129346761971	-5.570447699383904	0.934256853595026
1.24129346761971	-4.912895580788289	0.9187305790986456
1.24129346761971	-4.3193537428742195	0.9005809475573732
1.24129346761971	-3.7835910202069627	0.8805362624445607
1.24129346761971	-3.299982828392539	0.8602024022516521
1.24129346761971	-2.8634521156440362	0.8417815020368157
1.24129346761971	-2.4694160624957893	0.827338066514443
1.24129346761971	-2.113737970104382	0.8180988571186593
1.24129346761971	-1.792683832046628	0.8141900486927114
1.24129346761971	-1.502883133693305	0.8148090004218328
1.24129346761971	-1.24129346761971	0.8186092067803834
1.24129346761971	-1.0051685935758716	0.8241031074020889
1.24129346761971	-0.7920296077012056	0.8299763416626263
1.24129346761971	-0.5996389183101035	0.8352701029499722
1.24129346761971	-0.42597675503909493	0.8394307923482109
1.24129346761971	-0.269219964742146	0.842258997949827
1.24129346761971	-0.1277228715275767	0.843806749577547
1.24129346761971	0.	0.8442682307212462
1.24129346761971	0.1277228715275767	0.843806749577547
1.24129346761971	0.269219964742146	0.842258997949827
1.24129346761971	0.42597675503909493	0.8394307923482109
1.24129346761971	0.5996389183101035	0.8352701029499722
1.24129346761971	0.7920296077012056	0.8299763416626263
1.24129346761971	1.0051685935758716	0.8241031074020889
1.24129346761971	1.24129346761971	0.8186092067803834
1.24129346761971	1.502883133693305	0.8148090004218328
1.24129346761971	1.792683832046628	0.8141900486927114
1.24129346761971	2.113737970104382	0.8180988571186593
1.24129346761971	2.4694160624957893	0.827338066514443
1.24129346761971	2.8634521156440362	0.8417815020368157
1.24129346761971	3.299982828392539	0.8602024022516521
1.24129346761971	3.7835910202069627	0.8805362624445607
1.24129346761971	4.3193537428742195	0.9005809475573732
1.24129346761971	4.912895580788289	0.9187305790986456
1.24129346761971	5.570447699383904	0.934256853595026
1.24129346761971	6.2989132616248265	0.9471052740292395
1.24129346761971	7.10593989930696	0.9575519688580075
1.24129346761971	8.	0.9659695689811257
1.502883133693305	-8.	0.9637779133169257
1.502883133693305	-7.10593989930696	0.9551101293445741
1.502883133693305	-6.2989132616248265	0.9445297405995383
1.502883133693305	-5.570447699383904	0.9318007327152684
1.502883133693305	-4.912895580788289	0.9168569774970017
1.502883133693305	-4.3193537428742195	0.9000025460400917
1.502883133693305	-3.7835910202069627	0.8821174152989593
1.502883133693305	-3.299982828392539	0.8646665988663649
1.502883133693305	-2.8634521156440362	0.8493586627624186
1.502883133693305	-2.4694160624957893	0.837594321363457
1.502883133693305	-2.113737970104382	0.8300458435793324
1.502883133693305	-1.792683832046628	0.8265703912055695
1.502883133693305	-1.502883133693305	0.8264056423078894
1.502883133693305	-1.24129346761971	0.828482874408734
1.502883133693305	-1.0051685935758716	0.8317198119990363
1.502883133693305	-0.7920296077012056	0.8352216550897736
1.502883133693305	-0.5996389183101035	0.8383729268709297
1.502883133693305	-0.42597675503909493	0.8408381218189638
1.502883133693305	-0.269219964742146	0.8425064582619762
1.502883133693305	-0.1277228715275767	0.8434167178649119
1.502883133693305	0.	0.843687734102404
1.502883133693305	0.1277228715275767	0.8434167178649119
1.502883133693305	0.269219964742146	0.8425064582619762
1.502883133693305	0.42597675503909493	0.8408381218189638
1.502883133693305	0.5996389183101035	0.8383729268709297
1.502883133693305	0.7920296077012056	0.8352216550897736
1.502883133693305	1.0051685935758716	0.8317198119990363
1.502883133693305	1.24129346761971	0.828482874408734
1.502883133693305	1.502883133693305	0.8264056423078894
1.502883133693305	1.792683832046628	0.8265703912055695
1.502883133693305	2.113737970104382	0.8300458435793324
1.502883133693305	2.4694160624957893	0.837594321363457
1.502883133693305	2.8634521156440362	0.8493586627624186
1.502883133693305	3.299982828392539	0.8646665988663649
1.502883133693305	3.7835910202069627	0.8821174152989593
1.502883133693305	4.3193537428742195	0.9000025460400917
1.502883133693305	4.912895580788289	0.9168569774970017
1.502883133693305	5.570447699383904	0.9318007327152684
1.502883133693305	6.2989132616248265	0.9445297405995383
1.502883133693305	7.10593989930696	0.9551101293445741
1.502883133693305	8.	0.9637779133169257
1.792683832046628	-8.	0.9615796019261632
1.792683832046628	-7.10593989930696	0.9527421612831353
1.792683832046628	-6.2989132616248265	0.9421569394087848
1.792683832046628	-5.570447699383904	0.9297284815060761
1.792683832046628	-4.912895580788289	0.915574810619985
1.792683832046628	-4.3193537428742195	0.9001700998100459
1.792683832046628	-3.7835910202069627	0.8844268468876859
1.792683832046628	-3.299982828392539	0.8695891306561336
1.792683832046628	-2.8634521156440362	0.8569102912258763
1.792683832046628	-2.4694160624957893	0.8472749827161355
1.792683832046628	-2.113737970104382	0.8409787150810826
1.792683832046628	-1.792683832046628	0.8377460398736969
1.792683832046628	-1.502883133693305	0.8369176453801379
1.792683832046628	-1.24129346761971	0.8376864962297389
1.792683832046628	-1.0051685935758716	0.839293350659325
1.792683832046628	-0.7920296077012056	0.8411429020294392
1.792683832046628	-0.5996389183101035	0.8428416849791494
1.792683832046628	-0.42597675503909493	0.8441804238607269
1.792683832046628	-0.269219964742146	0.8450887399014853
1.792683832046628	-0.1277228715275767	0.8455847200410367
1.792683832046628	0.	0.8457324208682585
1.792683832046628	0.1277228715275767	0.8455847200410367
1.792683832046628	0.269219964742146	0.8450887399014853
1.792683832046628	0.42597675503909493	0.8441804238607269
1.792683832046628	0.5996389183101035	0.8428416849791494
1.792683832046628	0.7920296077012056	0.8411429020294392
1.792683832046628	1.0051685935758716	0.839293350659325
1.792683832046628	1.24129346761971	0.8376864962297389
1.792683832046628	1.502883133693305	0.8369176453801379
1.792683832046628	1.792683832046628	0.8377460398736969
1.792683832046628	2.113737970104382	0.8409787150810826
1.792683832046628	2.4694160624957893	0.8472749827161355
1.792683832046628	2.8634521156440362	0.8569102912258763
1.792683832046628	3.299982828392539	0.8695891306561336
1.792683832046628	3.7835910202069627	0.8844268468876859
1.792683832046628	4.3193537428742195	0.9001700998100459
1.792683832046628	4.912895580788289	0.915574810619985
1.792683832046628	5.570447699383904	0.9297284815060761
1.792683832046628	6.2989132616248265	0.9421569394087848
1.792683832046628	7.10593989930696	0.9527421612831353
1.792683832046628	8.	0.9615796019261632
2.113737970104382	-8.	0.9594197619943994
2.113737970104382	-7.10593989930696	0.9505104773279672
2.113737970104382	-6.2989132616248265	0.9400623180477161
2.113737970104382	-5.570447699383904	0.9281120105368008
2.113737970104382	-4.912895580788289	0.9149207962147482
2.113737970104382	-4.3193537428742195	0.901051406525905
2.113737970104382	-3.7835910202069627	0.8873575179747479
2.113737970104382	-3.299982828392539	0.8748283729770914
2.113737970104382	-2.8634521156440362	0.8643286084069116
2.113737970104382	-2.4694160624957893	0.8563662904260635
2.113737970104382	-2.113737970104382	0.8510044957407763
2.113737970104382	-1.792683832046628	0.8479298329696882
2.113737970104382	-1.502883133693305	0.8466099891993991
2.113737970104382	-1.24129346761971	0.846458678428275
2.113737970104382	-1.0051685935758716	0.8469560809078038
2.113737970104382	-0.7920296077012056	0.8477094799649658
2.113737970104382	-0.5996389183101035	0.8484636475113261
2.113737970104382	-0.42597675503909493	0.8490804914481656
2.113737970104382	-0.269219964742146	0.8495065937636755
2.113737970104382	-0.1277228715275767	0.8497412889540524
2.113737970104382	0.	0.849811422852079
2.113737970104382	0.1277228715275767	0.8497412889540524
2.113737970104382	0.269219964742146	0.8495065937636755
2.113737970104382	0.42597675503909493	0.8490804914481656
2.113737970104382	0.5996389183101035	0.8484636475113261
2.113737970104382	0.7920296077012056	0.8477094799649658
2.113737970104382	1.0051685935758716	0.8469560809078038
2.113737970104382	1.24129346761971	0.846458678428275
2.113737970104382	1.502883133693305	0.8466099891993991
2.113737970104382	1.792683832046628	0.8479298329696882
2.113737970104382	2.113737970104382	0.8510044957407763
2.113737970104382	2.4694160624957893	0.8563662904260635
2.113737970104382	2.8634521156440362	0.8643286084069116
2.113737970104382	3.299982828392539	0.8748283729770914
2.113737970104382	3.7835910202069627	0.8873575179747479
2.113737970104382	4.3193537428742195	0.901051406525905
2.113737970104382	4.912895580788289	0.9149207962147482
2.113737970104382	5.570447699383904	0.9281120105368008
2.113737970104382	6.2989132616248265	0.9400623180477161
2.113737970104382	7.10593989930696	0.9505104773279672
2.113737970104382	8.	0.9594197619943994
2.4694160624957893	-8.	0.9573510812437307
2.4694160624957893	-7.10593989930696	0.9484819296173725
2.4694160624957893	-6.2989132616248265	0.938317802106367
2.4694160624957893	-5.570447699383904	0.9270073416009084
2.4694160624957893	-4.912895580788289	0.9149052375775567
2.4694160624957893	-4.3193537428742195	0.9025898442773844
2.4694160624957893	-3.7835910202069627	0.8907970553707942
2.4694160624957893	-3.299982828392539	0.8802648281084529
2.4694160624957893	-2.8634521156440362	0.8715493753485132
2.4694160624957893	-2.4694160624957893	0.864903111951594
2.4694160624957893	-2.113737970104382	0.8602635398615865
2.4694160624957893	-1.792683832046628	0.8573350911579464
2.4694160624957893	-1.502883133693305	0.8557088808289615
2.4694160624957893	-1.24129346761971	0.854969859608939
2.4694160624957893	-1.0051685935758716	0.8547656847072013
2.4694160624957893	-0.7920296077012056	0.854835129617902
2.4694160624957893	-0.5996389183101035	0.8550069028234565
2.4694160624957893	-0.42597675503909493	0.8551827886076883
2.4694160624957893	-0.269219964742146	0.8553162376577715
2.4694160624957893	-0.1277228715275767	0.8553929770101245
2.4694160624957893	0.	0.8554163011127416
2.4694160624957893	0.1277228715275767	0.8553929770101245
2.4694160624957893	0.269219964742146	0.8553162376577715
2.4694160624957893	0.42597675503909493	0.8551827886076883
2.4694160624957893	0.5996389183101035	0.8550069028234565
2.4694160624957893	0.7920296077012056	0.854835129617902
2.4694160624957893	1.0051685935758716	0.8547656847072013
2.4694160624957893	1.24129346761971	0.854969859608939
2.4694160624957893	1.502883133693305	0.8557088808289615
2.4694160624957893	1.792683832046628	0.8573350911579464
2.4694160624957893	2.113737970104382	0.8602635398615865
2.4694160624957893	2.4694160624957893	0.864903111951594
2.4694160624957893	2.8634521156440362	0.8715493753485132
2.4694160624957893	3.299982828392539	0.8802648281084529
2.4694160624957893	3.7835910202069627	0.8907970553707942
2.4694160624957893	4.3193537428742195	0.9025898442773844
2.4694160624957893	4.912895580788289	0.9149052375775567
2.4694160624957893	5.570447699383904	0.9270073416009084
2.4694160624957893	6.2989132616248265	0.938317802106367
2.4694160624957893	7.10593989930696	0.9484819296173725
2.4694160624957893	8.	0.9573510812437307
2.8634521156440362	-8.	0.9554319726418689
2.8634521156440362	-7.10593989930696	0.9467238657678596
2.8634521156440362	-6.2989132616248265	0.9369862969369355
2.8634521156440362	-5.570447699383904	0.9264503825806978
2.8634521156440362	-4.912895580788289	0.91551328441429
2.8634521156440362	-4.3193537428742195	0.9047125927358007
2.8634521156440362	-3.7835910202069627	0.8946388008661361
2.8634521156440362	-3.299982828392539	0.8858078301863019
2.8634521156440362	-2.8634521156440362	0.8785482430120891
2.8634521156440362	-2.4694160624957893	0.872952688809651
2.8634521156440362	-2.113737970104382	0.8689041944844308
2.8634521156440362	-1.792683832046628	0.8661504130848051
2.8634521156440362	-1.502883133693305	0.8643872474594917
2.8634521156440362	-1.24129346761971	0.8633240933027668
2.8634521156440362	-1.0051685935758716	0.8627206916360475
2.8634521156440362	-0.7920296077012056	0.8623988372486961
2.8634521156440362	-0.5996389183101035	0.8622378208217506
2.8634521156440362	-0.42597675503909493	0.8621624035177873
2.8634521156440362	-0.269219964742146	0.8621294657619384
2.8634521156440362	-0.1277228715275767	0.8621165429632274
2.8634521156440362	0.	0.8621133158282166
2.8634521156440362	0.1277228715275767	0.8621165429632274
2.8634521156440362	0.269219964742146	0.8621294657619384
2.8634521156440362	0.42597675503909493	0.8621624035177873
2.8634521156440362	0.5996389183101035	0.8622378208217506
2.8634521156440362	0.7920296077012056	0.8623988372486961
2.8634521156440362	1.0051685935758716	0.8627206916360475
2.8634521156440362	1.24129346761971	0.8633240933027668
2.8634521156440362	1.502883133693305	0.8643872474594917
2.8634521156440362	1.792683832046628	0.8661504130848051
2.8634521156440362	2.113737970104382	0.8689041944844308
2.8634521156440362	2.4694160624957893	0.872952688809651
2.8634521156440362	2.8634521156440362	0.8785482430120891
2.8634521156440362	3.299982828392539	0.8858078301863019
2.8634521156440362	3.7835910202069627	0.8946388008661361
2.8634521156440362	4.3193537428742195	0.9047125927358007
2.8634521156440362	4.912895580788289	0.91551328441429
2.8634521156440362	5.570447699383904	0.9264503825806978
2.8634521156440362	6.2989132616248265	0.9369862969369355
2.8634521156440362	7.10593989930696	0.9467238657678596
2.8634521156440362	8.	0.9554319726418689
3.299982828392539	-8.	0.9537236568610722
3.299982828392539	-7.10593989930696	0.94529943196416
3.299982828392539	-6.2989132616248265	0.9361167383918246
3.299982828392539	-5.570447699383904	0.9264550591411428
3.299982828392539	-4.912895580788289	0.9167090730810272
3.299982828392539	-4.3193537428742195	0.9073395865294926
3.299982828392539	-3.7835910202069627	0.8987897736771566
3.299982828392539	-3.299982828392539	0.8913960692557035
3.299982828392539	-2.8634521156440362	0.8853307180711144
3.299982828392539	-2.4694160624957893	0.8805958406532487
3.299982828392539	-2.113737970104382	0.8770616165772933
3.299982828392539	-1.792683832046628	0.8745244598648101
3.299982828392539	-1.502883133693305	0.8727615134120827
3.299982828392539	-1.24129346761971	0.8715683106766142
3.299982828392539	-1.0051685935758716	0.8707774491825523
3.299982828392539	-0.7920296077012056	0.8702626217842937
3.299982828392539	-0.5996389183101035	0.8699341427593992
3.299982828392539	-0.42597675503909493	0.8697310895348893
3.299982828392539	-0.269219964742146	0.8696132671634054
3.299982828392539	-0.1277228715275767	0.8695545058313763
3.299982828392539	0.	0.869537693581733
3.299982828392539	0.1277228715275767	0.8695545058313763
3.299982828392539	0.269219964742146	0.8696132671634054
3.299982828392539	0.42597675503909493	0.8697310895348893
3.299982828392539	0.5996389183101035	0.8699341427593992
3.299982828392539	0.7920296077012056	0.8702626217842937
3.299982828392539	1.0051685935758716	0.8707774491825523
3.299982828392539	1.24129346761971	0.8715683106766142
3.299982828392539	1.502883133693305	0.8727615134120827
3.299982828392539	1.792683832046628	0.8745244598648101
3.299982828392539	2.113737970104382	0.8770616165772933
3.299982828392539	2.4694160624957893	0.8805958406532487
3.299982828392539	2.8634521156440362	0.8853307180711144
3.299982828392539	3.299982828392539	0.8913960692557035
3.299982828392539	3.7835910202069627	0.8987897736771566
3.299982828392539	4.3193537428742195	0.9073395865294926
3.299982828392539	4.912895580788289	0.9167090730810272
3.299982828392539	5.570447699383904	0.9264550591411428
3.299982828392539	6.2989132616248265	0.9361167383918246
3.299982828392539	7.10593989930696	0.94529943196416
3.299982828392539	8.	0.9537236568610722
3.7835910202069627	-8.	0.95228632059861
3.7835910202069627	-7.10593989930696	0.9442627378580173
3.7835910202069627	-6.2989132616248265	0.9357405263834441
3.7835910202069627	-5.570447699383904	0.927014017311538
3.7835910202069627	-4.912895580788289	0.9184416370580193
3.7835910202069627	-4.3193537428742195	0.9103912407933418
3.7835910202069627	-3.7835910202069627	0.9031741834240746
3.7835910202069627	-3.299982828392539	0.8969925938752911
3.7835910202069627	-2.8634521156440362	0.8919188885455794
3.7835910202069627	-2.4694160624957893	0.88791000159946
3.7835910202069627	-2.113737970104382	0.8848438237089341
3.7835910202069627	-1.792683832046628	0.8825606199520487
3.7835910202069627	-1.502883133693305	0.8808967185658806
3.7835910202069627	-1.24129346761971	0.8797054482752761
3.7835910202069627	-1.0051685935758716	0.8788662670339689
3.7835910202069627	-0.7920296077012056	0.878285730096426
3.7835910202069627	-0.5996389183101035	0.8778941248520395
3.7835910202069627	-0.42597675503909493	0.8776405922503496
3.7835910202069627	-0.269219964742146	0.8774883585401915
3.7835910202069627	-0.1277228715275767	0.8774107816211931
3.7835910202069627	0.	0.8773883644127745
3.7835910202069627	0.1277228715275767	0.8774107816211931
3.7835910202069627	0.269219964742146	0.8774883585401915
3.7835910202069627	0.42597675503909493	0.8776405922503496
3.7835910202069627	0.5996389183101035	0.8778941248520395
3.7835910202069627	0.7920296077012056	0.878285730096426
3.7835910202069627	1.0051685935758716	0.8788662670339689
3.7835910202069627	1.24129346761971	0.8797054482752761
3.7835910202069627	1.502883133693305	0.8808967185658806
3.7835910202069627	1.792683832046628	0.8825606199520487
3.7835910202069627	2.113737970104382	0.8848438237089341
3.7835910202069627	2.4694160624957893	0.88791000159946
3.7835910202069627	2.8634521156440362	0.8919188885455794
3.7835910202069627	3.299982828392539	0.8969925938752911
3.7835910202069627	3.7835910202069627	0.9031741834240746
3.7835910202069627	4.3193537428742195	0.9103912407933418
3.7835910202069627	4.912895580788289	0.9184416370580193
3.7835910202069627	5.570447699383904	0.927014017311538
3.7835910202069627	6.2989132616248265	0.9357405263834441
3.7835910202069627	7.10593989930696	0.9442627378580173
3.7835910202069627	8.	0.95228632059861
4.3193537428742195	-8.	0.9511747466512522
4.3193537428742195	-7.10593989930696	0.9436546193385748
4.3193537428742195	-6.2989132616248265	0.9358698870389995
4.3193537428742195	-5.570447699383904	0.9281014624600054
4.3193537428742195	-4.912895580788289	0.920651088366396
4.3193537428742195	-4.3193537428742195	0.913793476507129
4.3193537428742195	-3.7835910202069627	0.9077324825772168
4.3193537428742195	-3.299982828392539	0.9025764087358952
4.3193537428742195	-2.8634521156440362	0.8983384459051447
4.3193537428742195	-2.4694160624957893	0.8949571402597741
4.3193537428742195	-2.113737970104382	0.8923256800303027
4.3193537428742195	-1.792683832046628	0.8903195345201153
4.3193537428742195	-1.502883133693305	0.8888165749103523
4.3193537428742195	-1.24129346761971	0.8877085094888769
4.3193537428742195	-1.0051685935758716	0.8869053047483659
4.3193537428742195	-0.7920296077012056	0.8863351447976978
4.3193537428742195	-0.5996389183101035	0.8859421692856343
4.3193537428742195	-0.42597675503909493	0.8856834997231221
4.3193537428742195	-0.269219964742146	0.8855263760362192
4.3193537428742195	-0.1277228715275767	0.885445745289576
4.3193537428742195	0.	0.88542237202776
4.3193537428742195	0.1277228715275767	0.885445745289576
4.3193537428742195	0.269219964742146	0.8855263760362192
4.3193537428742195	0.42597675503909493	0.8856834997231221
4.3193537428742195	0.5996389183101035	0.8859421692856343
4.3193537428742195	0.7920296077012056	0.8863351447976978
4.3193537428742195	1.0051685935758716	0.8869053047483659
4.3193537428742195	1.24129346761971	0.8877085094888769
4.3193537428742195	1.502883133693305	0.8888165749103523
4.3193537428742195	1.792683832046628	0.8903195345201153
4.3193537428742195	2.113737970104382	0.8923256800303027
4.3193537428742195	2.4694160624957893	0.8949571402597741
4.3193537428742195	2.8634521156440362	0.8983384459051447
4.3193537428742195	3.299982828392539	0.9025764087358952
4.3193537428742195	3.7835910202069627	0.9077324825772168
4.3193537428742195	4.3193537428742195	0.913793476507129
4.3193537428742195	4.912895580788289	0.920651088366396
4.3193537428742195	5.570447699383904	0.9281014624600054
4.3193537428742195	6.2989132616248265	0.9358698870389995
4.3193537428742195	7.10593989930696	0.9436546193385748
4.3193537428742195	8.	0.9511747466512522
4.912895580788289	-8.	0.9504339981036468
4.912895580788289	-7.10593989930696	0.9434996549095591
4.912895580788289	-6.2989132616248265	0.9364982377391238
4.912895580788289	-5.570447699383904	0.9296772035380692
4.912895580788289	-4.912895580788289	0.9232737038886951
4.912895580788289	-4.3193537428742195	0.917479550383417
4.912895580788289	-3.7835910202069627	0.9124172257990532
4.912895580788289	-3.299982828392539	0.9081333917868748
4.912895580788289	-2.8634521156440362	0.9046087753018067
4.912895580788289	-2.4694160624957893	0.9017777318155117
4.912895580788289	-2.113737970104382	0.8995496441397131
4.912895580788289	-1.792683832046628	0.8978266370232996
4.912895580788289	-1.502883133693305	0.8965154103149967
4.912895580788289	-1.24129346761971	0.8955335029018787
4.912895580788289	-1.0051685935758716	0.894811469913055
4.912895580788289	-0.7920296077012056	0.8942926003087275
4.912895580788289	-0.5996389183101035	0.8939314471379661
4.912895580788289	-0.42597675503909493	0.893691980736801
4.912895580788289	-0.269219964742146	0.8935457960042902
4.912895580788289	-0.1277228715275767	0.8934705560667812
4.912895580788289	0.	0.8934487165673606
4.912895580788289	0.1277228715275767	0.8934705560667812
4.912895580788289	0.269219964742146	0.8935457960042902
4.912895580788289	0.42597675503909493	0.893691980736801
4.912895580788289	0.5996389183101035	0.8939314471379661
4.912895580788289	0.7920296077012056	0.8942926003087275
4.912895580788289	1.0051685935758716	0.894811469913055
4.912895580788289	1.24129346761971	0.8955335029018787
4.912895580788289	1.502883133693305	0.8965154103149967
4.912895580788289	1.792683832046628	0.8978266370232996
4.912895580788289	2.113737970104382	0.8995496441397131
4.912895580788289	2.4694160624957893	0.9017777318155117
4.912895580788289	2.8634521156440362	0.9046087753018067
4.912895580788289	3.299982828392539	0.9081333917868748
4.912895580788289	3.7835910202069627	0.9124172257990532
4.912895580788289	4.3193537428742195	0.917479550383417
4.912895580788289	4.912895580788289	0.9232737038886951
4.912895580788289	5.570447699383904	0.9296772035380692
4.912895580788289	6.2989132616248265	0.9364982377391238
4.912895580788289	7.10593989930696	0.9434996549095591
4.912895580788289	8.	0.9504339981036468
5.570447699383904	-8.	0.9500957932110096
5.570447699383904	-7.10593989930696	0.9438048138872176
5.570447699383904	-6.2989132616248265	0.9376021554243146
5.570447699383904	-5.570447699383904	0.9316908374360404
5.570447699383904	-4.912895580788289	0.9262451567393069
5.570447699383904	-4.3193537428742195	0.921389253664401
5.570447699383904	-3.7835910202069627	0.9171877020851702
5.570447699383904	-3.299982828392539	0.9136488911864092
5.570447699383904	-2.8634521156440362	0.910737463385971
5.570447699383904	-2.4694160624957893	0.9083902581224444
5.570447699383904	-2.113737970104382	0.9065310986924024
5.570447699383904	-1.792683832046628	0.9050819173745394
5.570447699383904	-1.502883133693305	0.9039697174323638
5.570447699383904	-1.24129346761971	0.9031300585872233
5.570447699383904	-1.0051685935758716	0.9025081477797533
5.570447699383904	-0.7920296077012056	0.9020585297035015
5.570447699383904	-0.5996389183101035	0.9017441007773535
5.570447699383904	-0.42597675503909493	0.9015348956257968
5.570447699383904	-0.269219964742146	0.9014068876425262
5.570447699383904	-0.1277228715275767	0.9013409127117875
5.570447699383904	0.	0.9013217508211802
5.570447699383904	0.1277228715275767	0.9013409127117875
5.570447699383904	0.269219964742146	0.9014068876425262
5.570447699383904	0.42597675503909493	0.9015348956257968
5.570447699383904	0.5996389183101035	0.9017441007773535
5.570447699383904	0.7920296077012056	0.9020585297035015
5.570447699383904	1.0051685935758716	0.9025081477797533
5.570447699383904	1.24129346761971	0.9031300585872233
5.570447699383904	1.502883133693305	0.9039697174323638
5.570447699383904	1.792683832046628	0.9050819173745394
5.570447699383904	2.113737970104382	0.9065310986924024
5.570447699383904	2.4694160624957893	0.9083902581224444
5.570447699383904	2.8634521156440362	0.910737463385971
5.570447699383904	3.299982828392539	0.9136488911864092
5.570447699383904	3.7835910202069627	0.9171877020851702
5.570447699383904	4.3193537428742195	0.921389253664401
5.570447699383904	4.912895580788289	0.9262451567393069
5.570447699383904	5.570447699383904	0.9316908374360404
5.570447699383904	6.2989132616248265	0.9376021554243146
5.570447699383904	7.10593989930696	0.9438048138872176
5.570447699383904	8.	0.9500957932110096
6.2989132616248265	-8.	0.9501760909542897
6.2989132616248265	-7.10593989930696	0.9445597411419477
6.2989132616248265	-6.2989132616248265	0.9391442698958509
6.2989132616248265	-5.570447699383904	0.934085278853791
6.2989132616248265	-4.912895580788289	0.929501929604335
6.2989132616248265	-4.3193537428742195	0.9254667455405278
6.2989132616248265	-3.7835910202069627	0.9220052242661353
6.2989132616248265	-3.299982828392539	0.9191033405116864
6.2989132616248265	-2.8634521156440362	0.9167191340633535
6.2989132616248265	-2.4694160624957893	0.914794663163138
6.2989132616248265	-2.113737970104382	0.9132659083904928
6.2989132616248265	-1.792683832046628	0.9120697118053813
6.2989132616248265	-1.502883133693305	0.9111479012981644
6.2989132616248265	-1.24129346761971	0.9104492483267114
6.2989132616248265	-1.0051685935758716	0.9099299894746892
6.2989132616248265	-0.7920296077012056	0.9095535166990967
6.2989132616248265	-0.5996389183101035	0.9092896594819684
6.2989132616248265	-0.42597675503909493	0.9091138210303416
6.2989132616248265	-0.269219964742146	0.9090061140547844
6.2989132616248265	-0.1277228715275767	0.9089505671473755
6.2989132616248265	0.	0.9089344294650621
6.2989132616248265	0.1277228715275767	0.9089505671473755
6.2989132616248265	0.269219964742146	0.9090061140547844
6.2989132616248265	0.42597675503909493	0.9091138210303416
6.2989132616248265	0.5996389183101035	0.9092896594819684
6.2989132616248265	0.7920296077012056	0.9095535166990967
6.2989132616248265	1.0051685935758716	0.9099299894746892
6.2989132616248265	1.24129346761971	0.9104492483267114
6.2989132616248265	1.502883133693305	0.9111479012981644
6.2989132616248265	1.792683832046628	0.9120697118053813
6.2989132616248265	2.113737970104382	0.9132659083904928
6.2989132616248265	2.4694160624957893	0.914794663163138
6.2989132616248265	2.8634521156440362	0.9167191340633535
6.2989132616248265	3.299982828392539	0.9191033405116864
6.2989132616248265	3.7835910202069627	0.9220052242661353
6.2989132616248265	4.3193537428742195	0.9254667455405278
6.2989132616248265	4.912895580788289	0.929501929604335
6.2989132616248265	5.570447699383904	0.934085278853791
6.2989132616248265	6.2989132616248265	0.9391442698958509
6.2989132616248265	7.10593989930696	0.9445597411419477
6.2989132616248265	8.	0.9501760909542897
7.10593989930696	-8.	0.9506741556883792
7.10593989930696	-7.10593989930696	0.9457383670939754
7.10593989930696	-6.2989132616248265	0.9410764201498901
7.10593989930696	-5.570447699383904	0.9367993534935538
7.10593989930696	-4.912895580788289	0.9329815709489677
7.10593989930696	-4.3193537428742195	0.9296583957378717
7.10593989930696	-3.7835910202069627	0.9268302747548761
7.10593989930696	-3.299982828392539	0.9244710665110168
7.10593989930696	-2.8634521156440362	0.9225375311913726
7.10593989930696	-2.4694160624957893	0.9209778715773296
7.10593989930696	-2.113737970104382	0.9197382513220329
7.10593989930696	-1.792683832046628	0.9187671094376598
7.10593989930696	-1.502883133693305	0.9180176009676987
7.10593989930696	-1.24129346761971	0.9174486705233086
7.10593989930696	-1.0051685935758716	0.9170252408667314
7.10593989930696	-0.7920296077012056	0.9167178917704308
7.10593989930696	-0.5996389183101035	0.9165022869524958
7.10593989930696	-0.42597675503909493	0.9163585102526212
7.10593989930696	-0.269219964742146	0.9162704033799834
7.10593989930696	-0.1277228715275767	0.9162249528797011
7.10593989930696	0.	0.9162117469153847
7.10593989930696	0.1277228715275767	0.9162249528797011
7.10593989930696	0.269219964742146	0.9162704033799834
7.10593989930696	0.42597675503909493	0.9163585102526212
7.10593989930696	0.5996389183101035	0.9165022869524958
7.10593989930696	0.7920296077012056	0.9167178917704308
7.10593989930696	1.0051685935758716	0.9170252408667314
7.10593989930696	1.24129346761971	0.9174486705233086
7.10593989930696	1.502883133693305	0.9180176009676987
7.10593989930696	1.792683832046628	0.9187671094376598
7.10593989930696	2.113737970104382	0.9197382513220329
7.10593989930696	2.4694160624957893	0.9209778715773296
7.10593989930696	2.8634521156440362	0.9225375311913726
7.10593989930696	3.299982828392539	0.9244710665110168
7.10593989930696	3.7835910202069627	0.9268302747548761
7.10593989930696	4.3193537428742195	0.9296583957378717
7.10593989930696	4.912895580788289	0.9329815709489677
7.10593989930696	5.570447699383904	0.9367993534935538
7.10593989930696	6.2989132616248265	0.9410764201498901
7.10593989930696	7.10593989930696	0.9457383670939754
7.10593989930696	8.	0.9506741556883792
8.	-8.	0.9515730819607011
8.	-7.10593989930696	0.9473013906504869
8.	-6.2989132616248265	0.9433426625328845
8.	-5.570447699383904	0.9397696537078568
8.	-4.912895580788289	0.9366226665389805
8.	-4.3193537428742195	0.9339116001096351
8.	-3.7835910202069627	0.9316218124062065
8.	-3.299982828392539	0.9297215893700893
8.	-2.8634521156440362	0.9281693803068097
8.	-2.4694160624957893	0.9269197134667495
8.	-2.113737970104382	0.9259274252323935
8.	-1.792683832046628	0.9251503134679878
8.	-1.502883133693305	0.92455054560803
8.	-1.24129346761971	0.9240951924889914
8.	-1.0051685935758716	0.9237562077326605
8.	-0.7920296077012056	0.9235100921022898
8.	-0.5996389183101035	0.9233374056930502
8.	-0.42597675503909493	0.9232222304462578
8.	-0.269219964742146	0.9231516426741361
8.	-0.1277228715275767	0.9231152270472607
8.	0.	0.9231046459076195
8.	0.1277228715275767	0.9231152270472607
8.	0.269219964742146	0.9231516426741361
8.	0.42597675503909493	0.9232222304462578
8.	0.5996389183101035	0.9233374056930502
8.	0.7920296077012056	0.9235100921022898
8.	1.0051685935758716	0.9237562077326605
8.	1.24129346761971	0.9240951924889914
8.	1.502883133693305	0.92455054560803
8.	1.792683832046628	0.9251503134679878
8.	2.113737970104382	0.9259274252323935
8.	2.4694160624957893	0.9269197134667495
8.	2.8634521156440362	0.9281693803068097
8.	3.299982828392539	0.9297215893700893
8.	3.7835910202069627	0.9316218124062065
8.	4.3193537428742195	0.9339116001096351
8.	4.912895580788289	0.9366226665389805
8.	5.570447699383904	0.9397696537078568
8.	6.2989132616248265	0.9433426625328845
8.	7.10593989930696	0.9473013906504869
8.	8.	0.9515730819607011

==> im.dat <==
0.	-8.	-0.09715773168780589
0.	-7.10593989930696	-0.10859296649728344
0.	-6.2989132616248265	-0.12134424580827652
0.	-5.570447699383904	-0.13547551781023667
0.	-4.912895580788289	-0.15092478450188598
0.	-4.3193537428742195	-0.1670914246344973
0.	-3.7835910202069627	-0.18139468992005336
0.	-3.299982828392539	-0.1873464755209502
0.	-2.8634521156440362	-0.1767042205497586
0.	-2.4694160624957893	-0.14658702625755266
0.	-2.113737970104382	-0.10174119488640239
0.	-1.792683832046628	-0.04949673814483838
0.	-1.502883133693305	0.004285104874016641
0.	-1.24129346761971	0.055390523954034265
0.	-1.0051685935758716	0.09983094026440302
0.	-0.7920296077012056	0.1326005862001397
0.	-0.5996389183101035	0.14754330972555504
0.	-0.42597675503909493	0.13921004617518123
0.	-0.269219964742146	0.10665632300372267
0.	-0.1277228715275767	0.056318847253843604
0.	0.	0.
0.	0.1277228715275767	-0.056318847253843604
0.	0.269219964742146	-0.10665632300372267
0.	0.42597675503909493	-0.13921004617518123
0.	0.5996389183101035	-0.14754330972555504
0.	0.7920296077012056	-0.1326005862001397
0.	1.0051685935758716	-0.09983094026440302
0.	1.24129346761971	-0.055390523954034265
0.	1.502883133693305	-0.004285104874016641
0.	1.792683832046628	0.04949673814483838
0.	2.113737970104382	0.10174119488640239
0.	2.4694160624957893	0.14658702625755266
0.	2.8634521156440362	0.17670422054975868
0.	3.299982828392539	0.18734647552095024
0.	3.7835910202069627	0.18139468992005345
0.	4.3193537428742195	0.16709142463449742
0.	4.912895580788289	0.15092478450188612
0.	5.570447699383904	0.13547551781023678
0.	6.2989132616248265	0.12134424580827666
0.	7.10593989930696	0.10859296649728352
0.	8.	0.09715773168780598
0.2554457430551534	-8.	-0.09540464879648164
0.2554457430551534	-7.10593989930696	-0.10607991848146797
0.2554457430551534	-6.2989132616248265	-0.11770923537508302
0.2554457430551534	-5.570447699383904	-0.13015081653465352
0.2554457430551534	-4.912895580788289	-0.14297826151512058
0.2554457430551534	-4.3193537428742195	-0.15501637732656126
0.2554457430551534	-3.7835910202069627	-0.16341356055937978
0.2554457430551534	-3.299982828392539	-0.16327542982841253
0.2554457430551534	-2.8634521156440362	-0.1500145665568719
0.2554457430551534	-2.4694160624957893	-0.12307128507455461
0.2554457430551534	-2.113737970104382	-0.0862883211620506
0.2554457430551534	-1.792683832046628	-0.04508881815457855
0.2554457430551534	-1.502883133693305	-0.0043299480510179955
0.2554457430551534	-1.24129346761971	0.03201006809773754
0.2554457430551534	-1.0051685935758716	0.06043178569829069
0.2554457430551534	-0.7920296077012056	0.07782432802753128
0.2554457430551534	-0.5996389183101035	0.0820611733846873
0.2554457430551534	-0.42597675503909493	0.07302718809238751
0.2554457430551534	-0.269219964742146	0.053237747863697206
0.2554457430551534	-0.1277228715275767	0.027243631654659636
0.2554457430551534	0.	0.
0.2554457430551534	0.1277228715275767	-0.027243631654659636
0.2554457430551534	0.269219964742146	-0.053237747863697206
0.2554457430551534	0.42597675503909493	-0.07302718809238751
0.2554457430551534	0.5996389183101035	-0.0820611733846873
0.2554457430551534	0.7920296077012056	-0.07782432802753128
0.2554457430551534	1.0051685935758716	-0.06043178569829069
0.2554457430551534	1.24129346761971	-0.03201006809773754
0.2554457430551534	1.502883133693305	0.0043299480510179955
0.2554457430551534	1.792683832046628	0.04508881815457855
0.2554457430551534	2.113737970104382	0.0862883211620506
0.2554457430551534	2.4694160624957893	0.12307128507455461
0.2554457430551534	2.8634521156440362	0.1500145665568719
0.2554457430551534	3.299982828392539	0.16327542982841253
0.2554457430551534	3.7835910202069627	0.16341356055937978
0.2554457430551534	4.3193537428742195	0.15501637732656126
0.2554457430551534	4.912895580788289	0.14297826151512058
0.2554457430551534	5.570447699383904	0.13015081653465352
0.2554457430551534	6.2989132616248265	0.11770923537508302
0.2554457430551534	7.10593989930696	0.10607991848146797
0.2554457430551534	8.	0.09540464879648164
0.538439929484292	-8.	-0.09328935915088149
0.538439929484292	-7.10593989930696	-0.10307498163517415
0.538439929484292	-6.2989132616248265	-0.1134166870731037
0.538439929484292	-5.570447699383904	-0.12397819125265627
0.538439929484292	-4.912895580788289	-0.1340497607975082
0.538439929484292	-4.3193537428742195	-0.1421864195460849
0.538439929484292	-3.7835910202069627	-0.14582428792391156
0.538439929484292	-3.299982828392539	-0.14169112787569246
0.538439929484292	-2.8634521156440362	-0.12761413581351863
0.538439929484292	-2.4694160624957893	-0.10424580815586372
0.538439929484292	-2.113737970104382	-0.07477233491037777
0.538439929484292	-1.792683832046628	-0.043277359989640884
0.538439929484292	-1.502883133693305	-0.013511771609151957
0.538439929484292	-1.24129346761971	0.011507559355717345
0.538439929484292	-1.0051685935758716	0.029576086263378765
0.538439929484292	-0.7920296077012056	0.03945596992488881
0.538439929484292	-0.5996389183101035	0.04110698977724861
0.538439929484292	-0.42597675503909493	0.03574449789927134
0.538439929484292	-0.269219964742146	0.025518727994396542
0.538439929484292	-0.1277228715275767	0.012889067370509502
0.538439929484292	0.	0.
0.538439929484292	0.1277228715275767	-0.012889067370509502
0.538439929484292	0.269219964742146	-0.025518727994396542
0.538439929484292	0.42597675503909493	-0.03574449789927134
0.538439929484292	0.5996389183101035	-0.04110698977724861
0.538439929484292	0.7920296077012056	-0.03945596992488881
0.538439929484292	1.0051685935758716	-0.029576086263378765
0.538439929484292	1.24129346761971	-0.011507559355717345
0.538439929484292	1.502883133693305	0.013511771609151957
0.538439929484292	1.792683832046628	0.043277359989640884
0.538439929484292	2.113737970104382	0.07477233491037777
0.538439929484292	2.4694160624957893	0.10424580815586372
0.538439929484292	2.8634521156440362	0.12761413581351863
0.538439929484292	3.299982828392539	0.14169112787569246
0.538439929484292	3.7835910202069627	0.14582428792391156
0.538439929484292	4.3193537428742195	0.1421864195460849
0.538439929484292	4.912895580788289	0.1340497607975082
0.538439929484292	5.570447699383904	0.12397819125265627
0.538439929484292	6.2989132616248265	0.1134166870731037
0.538439929484292	7.10593989930696	0.10307498163517415
0.538439929484292	8.	0.09328935915088149
0.8519535100781899	-8.	-0.09076967954237214
0.8519535100781899	-7.10593989930696	-0.09953984595518858
0.8519535100781899	-6.2989132616248265	-0.10845293242423121
0.8519535100781899	-5.570447699383904	-0.11701744180036477
0.8519535100781899	-4.912895580788289	-0.12436545097079477
0.8519535100781899	-4.3193537428742195	-0.12906621962373716
0.8519535100781899	-3.7835910202069627	-0.12914043786999643
0.8519535100781899	-3.299982828392539	-0.12268987704446288
0.8519535100781899	-2.8634521156440362	-0.109034214435414
0.8519535100781899	-2.4694160624957893	-0.08936100915248646
0.8519535100781899	-2.113737970104382	-0.06626055231713998
0.8519535100781899	-1.792683832046628	-0.042722185210987536
0.8519535100781899	-1.502883133693305	-0.021372898662822687
0.8519535100781899	-1.24129346761971	-0.00412443744507307
0.8519535100781899	-1.0051685935758716	0.007953389781165165
0.8519535100781899	-0.7920296077012056	0.014655652825473597
0.8519535100781899	-0.5996389183101035	0.01655255443895376
0.8519535100781899	-0.42597675503909493	0.014759511685837723
0.8519535100781899	-0.269219964742146	0.010614136625130943
0.8519535100781899	-0.1277228715275767	0.005369857857306828
0.8519535100781899	0.	0.
0.8519535100781899	0.1277228715275767	-0.005369857857306828
0.8519535100781899	0.269219964742146	-0.010614136625130943
0.8519535100781899	0.42597675503909493	-0.014759511685837723
0.8519535100781899	0.5996389183101035	-0.01655255443895376
0.8519535100781899	0.7920296077012056	-0.014655652825473597
0.8519535100781899	1.0051685935758716	-0.007953389781165165
0.8519535100781899	1.24129346761971	0.00412443744507307
0.8519535100781899	1.502883133693305	0.021372898662822687
0.8519535100781899	1.792683832046628	0.042722185210987536
0.8519535100781899	2.113737970104382	0.06626055231713998
0.8519535100781899	2.4694160624957893	0.08936100915248646
0.8519535100781899	2.8634521156440362	0.109034214435414
0.8519535100781899	3.299982828392539	0.12268987704446288
0.8519535100781899	3.7835910202069627	0.12914043786999643
0.8519535100781899	4.3193537428742195	0.12906621962373716
0.8519535100781899	4.912895580788289	0.12436545097079477
0.8519535100781899	5.570447699383904	0.11701744180036477
0.8519535100781899	6.2989132616248265	0.10845293242423121
0.8519535100781899	7.10593989930696	0.09953984595518858
0.8519535100781899	8.	0.09076967954237214
1.199277836620207	-8.	-0.08781103086659536
1.199277836620207	-7.10593989930696	-0.09545494119520859
1.199277836620207	-6.2989132616248265	-0.10284153798963525
1.199277836620207	-5.570447699383904	-0.10938723167461989
1.199277836620207	-4.912895580788289	-0.11420448143537457
1.199277836620207	-4.3193537428742195	-0.11608336734967795
1.199277836620207	-3.7835910202069627	-0.11370720864366013
1.199277836620207	-3.299982828392539	-0.10619967793693175
1.199277836620207	-2.8634521156440362	-0.09371384667331917
1.199277836620207	-2.4694160624957893	-0.07755232300527441
1.199277836620207	-2.113737970104382	-0.059716980605262315
1.199277836620207	-1.792683832046628	-0.04227292345074751
1.199277836620207	-1.502883133693305	-0.026882951098615798
1.199277836620207	-1.24129346761971	-0.01459063640885283
1.199277836620207	-1.0051685935758716	-0.00578822466375295
1.199277836620207	-0.7920296077012056	-0.000306988132791175
1.199277836620207	-0.5996389183101035	0.0024122313289404174
1.199277836620207	-0.42597675503909493	0.0031156693573439753
1.199277836620207	-0.269219964742146	0.0025542880082876085
1.199277836620207	-0.1277228715275767	0.0013614407541533424
1.199277836620207	0.	0.
1.199277836620207	0.1277228715275767	-0.0013614407541533424
1.199277836620207	0.269219964742146	-0.0025542880082876085
1.199277836620207	0.42597675503909493	-0.0031156693573439753
1.199277836620207	0.5996389183101035	-0.0024122313289404174
1.199277836620207	0.7920296077012056	0.000306988132791175
1.199277836620207	1.0051685935758716	0.00578822466375295
1.199277836620207	1.24129346761971	0.01459063640885283
1.199277836620207	1.502883133693305	0.026882951098615798
1.199277836620207	1.792683832046628	0.04227292345074751
1.199277836620207	2.113737970104382	0.059716980605262315
1.199277836620207	2.4694160624957893	0.07755232300527441
1.199277836620207	2.8634521156440362	0.09371384667331917
1.199277836620207	3.299982828392539	0.10619967793693175
1.199277836620207	3.7835910202069627	0.11370720864366013
1.199277836620207	4.3193537428742195	0.11608336734967795
1.199277836620207	4.912895580788289	0.11420448143537457
1.199277836620207	5.570447699383904	0.10938723167461989
1.199277836620207	6.2989132616248265	0.10284153798963525
1.199277836620207	7.10593989930696	0.09545494119520859
1.199277836620207	8.	0.08781103086659536
1.5840592154024111	-8.	-0.08439184695908353
1.5840592154024111	-7.10593989930696	-0.09082635464840311
1.5840592154024111	-6.2989132616248265	-0.09664790387124716
1.5840592154024111	-5.570447699383904	-0.10125600793773837
1.5840592154024111	-4.912895580788289	-0.10386329996521235
1.5840592154024111	-4.3193537428742195	-0.10358699894302054
1.5840592154024111	-3.7835910202069627	-0.0997039345190378
1.5840592154024111	-3.299982828392539	-0.09200852544074045
1.5840592154024111	-2.8634521156440362	-0.08103774055403345
1.5840592154024111	-2.4694160624957893	-0.067967419643713
1.5840592154024111	-2.113737970104382	-0.05424841203951364
1.5840592154024111	-1.792683832046628	-0.0412149163637745
1.5840592154024111	-1.502883133693305	-0.029829770476029416
1.5840592154024111	-1.24129346761971	-0.020597014841579997
1.5840592154024111	-1.0051685935758716	-0.013601330144609486
1.5840592154024111	-0.7920296077012056	-0.008620368650724158
1.5840592154024111	-0.5996389183101035	-0.005261115412473261
1.5840592154024111	-0.42597675503909493	-0.0030820480538225614
1.5840592154024111	-0.269219964742146	-0.0016787693988774
1.5840592154024111	-0.1277228715275767	-0.0007283038209297543
1.5840592154024111	0.	0.
1.5840592154024111	0.1277228715275767	0.0007283038209297543
1.5840592154024111	0.269219964742146	0.0016787693988774
1.5840592154024111	0.42597675503909493	0.0030820480538225614
1.5840592154024111	0.5996389183101035	0.005261115412473261
1.5840592154024111	0.7920296077012056	0.008620368650724158
1.5840592154024111	1.0051685935758716	0.013601330144609486
1.5840592154024111	1.24129346761971	0.020597014841579997
1.5840592154024111	1.502883133693305	0.029829770476029416
1.5840592154024111	1.792683832046628	0.0412149163637745
1.5840592154024111	2.113737970104382	0.05424841203951364
1.5840592154024111	2.4694160624957893	0.067967419643713
1.5840592154024111	2.8634521156440362	0.08103774055403345
1.5840592154024111	3.299982828392539	0.09200852544074045
1.5840592154024111	3.7835910202069627	0.0997039345190378
1.5840592154024111	4.3193537428742195	0.10358699894302054
1.5840592154024111	4.912895580788289	0.10386329996521235
1.5840592154024111	5.570447699383904	0.10125600793773837
1.5840592154024111	6.2989132616248265	0.09664790387124716
1.5840592154024111	7.10593989930696	0.09082635464840311
1.5840592154024111	8.	0.08439184695908353
2.0103371871517433	-8.	-0.08050914185305302
2.0103371871517433	-7.10593989930696	-0.08569082095331937
2.0103371871517433	-6.2989132616248265	-0.08997773331606412
2.0103371871517433	-5.570447699383904	-0.09282384614699885
2.0103371871517433	-4.912895580788289	-0.09361998388016518
2.0103371871517433	-4.3193537428742195	-0.09182474736699037
2.0103371871517433	-3.7835910202069627	-0.08716520129676925
2.0103371871517433	-3.299982828392539	-0.0798126886104294
2.0103371871517433	-2.8634521156440362	-0.07040592720843031
2.0103371871517433	-2.4694160624957893	-0.05988644657207137
2.0103371871517433	-2.113737970104382	-0.049241437518350584
2.0103371871517433	-1.792683832046628	-0.03928308521412022
2.0103371871517433	-1.502883133693305	-0.03053364243990682
2.0103371871517433	-1.24129346761971	-0.02321558001717211
2.0103371871517433	-1.0051685935758716	-0.017310917861801667
2.0103371871517433	-0.7920296077012056	-0.01264869669103388
2.0103371871517433	-0.5996389183101035	-0.008988980894381327
2.0103371871517433	-0.42597675503909493	-0.006085802356667169
2.0103371871517433	-0.269219964742146	-0.0037243483006804134
2.0103371871517433	-0.1277228715275767	-0.0017362135623177621
2.0103371871517433	0.	0.
2.0103371871517433	0.1277228715275767	0.0017362135623177621
2.0103371871517433	0.269219964742146	0.0037243483006804134
2.0103371871517433	0.42597675503909493	0.006085802356667169
2.0103371871517433	0.5996389183101035	0.008988980894381327
2.0103371871517433	0.7920296077012056	0.01264869669103388
2.0103371871517433	1.0051685935758716	0.017310917861801667
2.0103371871517433	1.24129346761971	0.02321558001717211
2.0103371871517433	1.502883133693305	0.03053364243990682
2.0103371871517433	1.792683832046628	0.03928308521412022
2.0103371871517433	2.113737970104382	0.049241437518350584
2.0103371871517433	2.4694160624957893	0.05988644657207137
2.0103371871517433	2.8634521156440362	0.07040592720843031
2.0103371871517433	3.299982828392539	0.0798126886104294
2.0103371871517433	3.7835910202069627	0.08716520129676925
2.0103371871517433	4.3193537428742195	0.09182474736699037
2.0103371871517433	4.912895580788289	0.09361998388016518
2.0103371871517433	5.570447699383904	0.09282384614699885
2.0103371871517433	6.2989132616248265	0.08997773331606412
2.0103371871517433	7.10593989930696	0.08569082095331937
2.0103371871517433	8.	0.08050914185305302
2.48258693523942	-8.	-0.07618316934639541
2.48258693523942	-7.10593989930696	-0.08011712376367836
2.48258693523942	-6.2989132616248265	-0.08296876536268263
2.48258693523942	-5.570447699383904	-0.08429937811195046
2.48258693523942	-4.912895580788289	-0.08370645914074895
2.48258693523942	-4.3193537428742195	-0.08093994848022298
2.48258693523942	-3.7835910202069627	-0.07601837913498724
2.48258693523942	-3.299982828392539	-0.06927667549788141
2.48258693523942	-2.8634521156440362	-0.06130287104089921
2.48258693523942	-2.4694160624957893	-0.05279000481440714
2.48258693523942	-2.113737970104382	-0.04437645543018576
2.48258693523942	-1.792683832046628	-0.03653734819053037
2.48258693523942	-1.502883133693305	-0.02954759140494201
2.48258693523942	-1.24129346761971	-0.02350234081936647
2.48258693523942	-1.0051685935758716	-0.01836738666374571
2.48258693523942	-0.7920296077012056	-0.014034793422703584
2.48258693523942	-0.5996389183101035	-0.010368670091664596
2.48258693523942	-0.42597675503909493	-0.007235532132851663
2.48258693523942	-0.269219964742146	-0.004520215375344971
2.48258693523942	-0.1277228715275767	-0.00213125336173442
2.48258693523942	0.	0.
2.48258693523942	0.1277228715275767	0.00213125336173442
2.48258693523942	0.269219964742146	0.004520215375344971
2.48258693523942	0.42597675503909493	0.007235532132851663
2.48258693523942	0.5996389183101035	0.010368670091664596
2.48258693523942	0.7920296077012056	0.014034793422703584
2.48258693523942	1.0051685935758716	0.01836738666374571
2.48258693523942	1.24129346761971	0.02350234081936647
2.48258693523942	1.502883133693305	0.02954759140494201
2.48258693523942	1.792683832046628	0.03653734819053037
2.48258693523942	2.113737970104382	0.04437645543018576
2.48258693523942	2.4694160624957893	0.05279000481440714
2.48258693523942	2.8634521156440362	0.06130287104089921
2.48258693523942	3.299982828392539	0.06927667549788141
2.48258693523942	3.7835910202069627	0.07601837913498724
2.48258693523942	4.3193537428742195	0.08093994848022298
2.48258693523942	4.912895580788289	0.08370645914074895
2.48258693523942	5.570447699383904	0.08429937811195046
2.48258693523942	6.2989132616248265	0.08296876536268263
2.48258693523942	7.10593989930696	0.08011712376367836
2.48258693523942	8.	0.07618316934639541
3.00576626738661	-8.	-0.07145993564710146
3.00576626738661	-7.10593989930696	-0.0742028735607721
3.00576626738661	-6.2989132616248265	-0.07577719887094814
3.00576626738661	-5.570447699383904	-0.07587748353712442
3.00576626738661	-4.912895580788289	-0.0742937686589491
3.00576626738661	-4.3193537428742195	-0.07098671389338579
3.00576626738661	-3.7835910202069627	-0.06612979740404529
3.00576626738661	-3.299982828392539	-0.06008850654076742
3.00576626738661	-2.8634521156440362	-0.05333912069745833
3.00576626738661	-2.4694160624957893	-0.046363258372259464
3.00576626738661	-2.113737970104382	-0.039561164098852124
3.00576626738661	-1.792683832046628	-0.03320757776528932
3.00576626738661	-1.502883133693305	-0.027449522707919005
3.00576626738661	-1.24129346761971	-0.02233098585819382
3.00576626738661	-1.0051685935758716	-0.017827335187538845
3.00576626738661	-0.7920296077012056	-0.013877243104208348
3.00576626738661	-0.5996389183101035	-0.01040635070357071
3.00576626738661	-0.42597675503909493	-0.007341827067614326
3.00576626738661	-0.269219964742146	-0.004619561426213947
3.00576626738661	-0.1277228715275767	-0.002186456716969709
3.00576626738661	0.	0.
3.00576626738661	0.1277228715275767	0.002186456716969709
3.00576626738661	0.269219964742146	0.004619561426213947
3.00576626738661	0.42597675503909493	0.007341827067614326
3.00576626738661	0.5996389183101035	0.01040635070357071
3.00576626738661	0.7920296077012056	0.013877243104208348
3.00576626738661	1.0051685935758716	0.017827335187538845
3.00576626738661	1.24129346761971	0.02233098585819382
3.00576626738661	1.502883133693305	0.027449522707919005
3.00576626738661	1.792683832046628	0.03320757776528932
3.00576626738661	2.113737970104382	0.039561164098852124
3.00576626738661	2.4694160624957893	0.046363258372259464
3.00576626738661	2.8634521156440362	0.05333912069745833
3.00576626738661	3.299982828392539	0.06008850654076742
3.00576626738661	3.7835910202069627	0.06612979740404529
3.00576626738661	4.3193537428742195	0.07098671389338579
3.00576626738661	4.912895580788289	0.0742937686589491
3.00576626738661	5.570447699383904	0.07587748353712442
3.00576626738661	6.2989132616248265	0.07577719887094814
3.00576626738661	7.10593989930696	0.0742028735607721
3.00576626738661	8.	0.07145993564710146
3.585367664093256	-8.	-0.06641054630017673
3.585367664093256	-7.10593989930696	-0.06806682685065402
3.585367664093256	-6.2989132616248265	-0.06856196054980895
3.585367664093256	-5.570447699383904	-0.06772287541705352
3.585367664093256	-4.912895580788289	-0.06549137024062979
3.585367664093256	-4.3193537428742195	-0.06195619494181487
3.585367664093256	-3.7835910202069627	-0.05734823867095956
3.585367664093256	-3.299982828392539	-0.051995699613748725
3.585367664093256	-2.8634521156440362	-0.04625650423426969
3.585367664093256	-2.4694160624957893	-0.04045445771603834
3.585367664093256	-2.113737970104382	-0.034838625283838104
3.585367664093256	-1.792683832046628	-0.02957079788735696
3.585367664093256	-1.502883133693305	-0.024734371475856942
3.585367664093256	-1.24129346761971	-0.020353900830148847
3.585367664093256	-1.0051685935758716	-0.016416264272844372
3.585367664093256	-0.7920296077012056	-0.012888236535906733
3.585367664093256	-0.5996389183101035	-0.009728747564047735
3.585367664093256	-0.42597675503909493	-0.006896231649386124
3.585367664093256	-0.269219964742146	-0.004352330351859168
3.585367664093256	-0.1277228715275767	-0.002063276224217425
3.585367664093256	0.	0.
3.585367664093256	0.1277228715275767	0.002063276224217425
3.585367664093256	0.269219964742146	0.004352330351859168
3.585367664093256	0.42597675503909493	0.006896231649386124
3.585367664093256	0.5996389183101035	0.009728747564047735
3.585367664093256	0.7920296077012056	0.012888236535906733
3.585367664093256	1.0051685935758716	0.016416264272844372
3.585367664093256	1.24129346761971	0.020353900830148847
3.585367664093256	1.502883133693305	0.024734371475856942
3.585367664093256	1.792683832046628	0.02957079788735696
3.585367664093256	2.113737970104382	0.034838625283838104
3.585367664093256	2.4694160624957893	0.04045445771603834
3.585367664093256	2.8634521156440362	0.04625650423426969
3.585367664093256	3.299982828392539	0.051995699613748725
3.585367664093256	3.7835910202069627	0.05734823867095956
3.585367664093256	4.3193537428742195	0.06195619494181487
3.585367664093256	4.912895580788289	0.06549137024062979
3.585367664093256	5.570447699383904	0.06772287541705352
3.585367664093256	6.2989132616248265	0.06856196054980895
3.585367664093256	7.10593989930696	0.06806682685065402
3.585367664093256	8.	0.06641054630017673
4.227475940208764	-8.	-0.061127035962311005
4.227475940208764	-7.10593989930696	-0.061838248410784835
4.227475940208764	-6.2989132616248265	-0.06147053011526025
4.227475940208764	-5.570447699383904	-0.05996229465405788
4.227475940208764	-4.912895580788289	-0.05735722633944351
4.227475940208764	-4.3193537428742195	-0.05380507621390662
4.227475940208764	-3.7835910202069627	-0.049535959718906564
4.227475940208764	-3.299982828392539	-0.04481669003455545
4.227475940208764	-2.8634521156440362	-0.03990509223941113
4.227475940208764	-2.4694160624957893	-0.03501637404914748
4.227475940208764	-2.113737970104382	-0.030307496454881233
4.227475940208764	-1.792683832046628	-0.02587742399767798
4.227475940208764	-1.502883133693305	-0.021777052197181367
4.227475940208764	-1.24129346761971	-0.018022549079889483
4.227475940208764	-1.0051685935758716	-0.014607877981287765
4.227475940208764	-0.7920296077012056	-0.01151455639977389
4.227475940208764	-0.5996389183101035	-0.008718330967943555
4.227475940208764	-0.42597675503909493	-0.006193269103399873
4.227475940208764	-0.269219964742146	-0.003914005501374607
4.227475940208764	-0.1277228715275767	-0.0018568137308985766
4.227475940208764	0.	0.
4.227475940208764	0.1277228715275767	0.0018568137308985766
4.227475940208764	0.269219964742146	0.003914005501374607
4.227475940208764	0.42597675503909493	0.006193269103399873
4.227475940208764	0.5996389183101035	0.008718330967943555
4.227475940208764	0.7920296077012056	0.01151455639977389
4.227475940208764	1.0051685935758716	0.014607877981287765
4.227475940208764	1.24129346761971	0.018022549079889483
4.227475940208764	1.502883133693305	0.021777052197181367
4.227475940208764	1.792683832046628	0.02587742399767798
4.227475940208764	2.113737970104382	0.030307496454881233
4.227475940208764	2.4694160624957893	0.03501637404914748
4.227475940208764	2.8634521156440362	0.03990509223941113
4.227475940208764	3.299982828392539	0.04481669003455545
4.227475940208764	3.7835910202069627	0.049535959718906564
4.227475940208764	4.3193537428742195	0.05380507621390662
4.227475940208764	4.912895580788289	0.05735722633944351
4.227475940208764	5.570447699383904	0.05996229465405788
4.227475940208764	6.2989132616248265	0.06147053011526025
4.227475940208764	7.10593989930696	0.061838248410784835
4.227475940208764	8.	0.061127035962311005
4.9388321249915785	-8.	-0.055715256894699944
4.9388321249915785	-7.10593989930696	-0.055645664354239954
4.9388321249915785	-6.2989132616248265	-0.054629128589896964
4.9388321249915785	-5.570447699383904	-0.052684857786951145
4.9388321249915785	-4.912895580788289	-0.04991285956068209
4.9388321249915785	-4.3193537428742195	-0.046478450014248274
4.9388321249915785	-3.7835910202069627	-0.0425832277500037
4.9388321249915785	-3.299982828392539	-0.038432324816357166
4.9388321249915785	-2.8634521156440362	-0.03420771143493234
4.9388321249915785	-2.4694160624957893	-0.030052888697535696
4.9388321249915785	-2.113737970104382	-0.02606897256168822
4.9388321249915785	-1.792683832046628	-0.02231880191867608
4.9388321249915785	-1.502883133693305	-0.018834930616138
4.9388321249915785	-1.24129346761971	-0.01562827631052152
4.9388321249915785	-1.0051685935758716	-0.01269561155279883
4.9388321249915785	-0.7920296077012056	-0.01002525256429615
4.9388321249915785	-0.5996389183101035	-0.0076009996901968135
4.9388321249915785	-0.42597675503909493	-0.005404679320673511
4.9388321249915785	-0.269219964742146	-0.0034176870760605216
4.9388321249915785	-0.1277228715275767	-0.0016218706577539321
4.9388321249915785	0.	0.
4.9388321249915785	0.1277228715275767	0.0016218706577539321
4.9388321249915785	0.269219964742146	0.0034176870760605216
4.9388321249915785	0.42597675503909493	0.005404679320673511
4.9388321249915785	0.5996389183101035	0.0076009996901968135
4.9388321249915785	0.7920296077012056	0.01002525256429615
4.9388321249915785	1.0051685935758716	0.01269561155279883
4.9388321249915785	1.24129346761971	0.01562827631052152
4.9388321249915785	1.502883133693305	0.018834930616138
4.9388321249915785	1.792683832046628	0.02231880191867608
4.9388321249915785	2.113737970104382	0.02606897256168822
4.9388321249915785	2.4694160624957893	0.030052888697535696
4.9388321249915785	2.8634521156440362	0.03420771143493234
4.9388321249915785	3.299982828392539	0.038432324816357166
4.9388321249915785	3.7835910202069627	0.0425832277500037
4.9388321249915785	4.3193537428742195	0.046478450014248274
4.9388321249915785	4.912895580788289	0.04991285956068209
4.9388321249915785	5.570447699383904	0.052684857786951145
4.9388321249915785	6.2989132616248265	0.054629128589896964
4.9388321249915785	7.10593989930696	0.055645664354239954
4.9388321249915785	8.	0.055715256894699944
5.7269042312880725	-8.	-0.05028620139593426
5.7269042312880725	-7.10593989930696	-0.04960727997125472
5.7269042312880725	-6.2989132616248265	-0.048138187697957815
5.7269042312880725	-5.570447699383904	-0.0459476450133991
5.7269042312880725	-4.912895580788289	-0.04315757792015189
5.7269042312880725	-4.3193537428742195	-0.03992311737081372
5.7269042312880725	-3.7835910202069627	-0.03640870837857754
5.7269042312880725	-3.299982828392539	-0.032767138353630224
5.7269042312880725	-2.8634521156440362	-0.029125824201973127
5.7269042312880725	-2.4694160624957893	-0.025581211711700653
5.7269042312880725	-2.113737970104382	-0.02219956482240032
5.7269042312880725	-1.792683832046628	-0.019021468611153947
5.7269042312880725	-1.502883133693305	-0.01606766965404105
5.7269042312880725	-1.24129346761971	-0.013344705805432455
5.7269042312880725	-1.0051685935758716	-0.010849586424887259
5.7269042312880725	-0.7920296077012056	-0.008573340190092982
5.7269042312880725	-0.5996389183101035	-0.0065035390027262385
5.7269042312880725	-0.42597675503909493	-0.004626011623350024
5.7269042312880725	-0.269219964742146	-0.0029259646119561555
5.7269042312880725	-0.1277228715275767	-0.0013886908245054896
5.7269042312880725	0.	0.
5.7269042312880725	0.1277228715275767	0.0013886908245054896
5.7269042312880725	0.269219964742146	0.0029259646119561555
5.7269042312880725	0.42597675503909493	0.004626011623350024
5.7269042312880725	0.5996389183101035	0.0065035390027262385
5.7269042312880725	0.7920296077012056	0.008573340190092982
5.7269042312880725	1.0051685935758716	0.010849586424887259
5.7269042312880725	1.24129346761971	0.013344705805432455
5.7269042312880725	1.502883133693305	0.01606766965404105
5.7269042312880725	1.792683832046628	0.019021468611153947
5.7269042312880725	2.113737970104382	0.02219956482240032
5.7269042312880725	2.4694160624957893	0.025581211711700653
5.7269042312880725	2.8634521156440362	0.029125824201973127
5.7269042312880725	3.299982828392539	0.032767138353630224
5.7269042312880725	3.7835910202069627	0.03640870837857754
5.7269042312880725	4.3193537428742195	0.03992311737081372
5.7269042312880725	4.912895580788289	0.04315757792015189
5.7269042312880725	5.570447699383904	0.0459476450133991
5.7269042312880725	6.2989132616248265	0.048138187697957815
5.7269042312880725	7.10593989930696	0.04960727997125472
5.7269042312880725	8.	0.05028620139593426
6.599965656785078	-8.	-0.04494743033061965
6.599965656785078	-7.10593989930696	-0.0438244200270613
6.599965656785078	-6.2989132616248265	-0.04207215427588751
6.599965656785078	-5.570447699383904	-0.03978288039146588
6.599965656785078	-4.912895580788289	-0.03707831256649513
6.599965656785078	-4.3193537428742195	-0.034091781589742826
6.599965656785078	-3.7835910202069627	-0.03095167340999358
6.599965656785078	-3.299982828392539	-0.02776958222364148
6.599965656785078	-2.8634521156440362	-0.0246342910195581
6.599965656785078	-2.4694160624957893	-0.021610772615254903
6.599965656785078	-2.113737970104382	-0.01874249321288976
6.599965656785078	-1.792683832046628	-0.016055291519507686
6.599965656785078	-1.502883133693305	-0.013561568708742588
6.599965656785078	-1.24129346761971	-0.011264070786348612
6.599965656785078	-1.0051685935758716	-0.009158971638704605
6.599965656785078	-0.7920296077012056	-0.007238224656055392
6.599965656785078	-0.5996389183101035	-0.00549127468956262
6.599965656785078	-0.42597675503909493	-0.003906260916277382
6.599965656785078	-0.269219964742146	-0.0024708368275244696
6.599965656785078	-0.1277228715275767	-0.001172712469093562
6.599965656785078	0.	0.
6.599965656785078	0.1277228715275767	0.001172712469093562
6.599965656785078	0.269219964742146	0.0024708368275244696
6.599965656785078	0.42597675503909493	0.003906260916277382
6.599965656785078	0.5996389183101035	0.00549127468956262
6.599965656785078	0.7920296077012056	0.007238224656055392
6.599965656785078	1.0051685935758716	0.009158971638704605
6.599965656785078	1.24129346761971	0.011264070786348612
6.599965656785078	1.502883133693305	0.013561568708742588
6.599965656785078	1.792683832046628	0.016055291519507686
6.599965656785078	2.113737970104382	0.01874249321288976
6.599965656785078	2.4694160624957893	0.021610772615254903
6.599965656785078	2.8634521156440362	0.0246342910195581
6.599965656785078	3.299982828392539	0.02776958222364148
6.599965656785078	3.7835910202069627	0.03095167340999358
6.599965656785078	4.3193537428742195	0.034091781589742826
6.599965656785078	4.912895580788289	0.03707831256649513
6.599965656785078	5.570447699383904	0.03978288039146588
6.599965656785078	6.2989132616248265	0.04207215427588751
6.599965656785078	7.10593989930696	0.0438244200270613
6.599965656785078	8.	0.04494743033061965
7.567182040413925	-8.	-0.03979596749244285
7.567182040413925	-7.10593989930696	-0.038378141145050226
7.567182040413925	-6.2989132616248265	-0.03648172419151552
7.567182040413925	-5.570447699383904	-0.034204005821570654
7.567182040413925	-4.912895580788289	-0.031654440387695715
7.567182040413925	-4.3193537428742195	-0.02894140979133672
7.567182040413925	-3.7835910202069627	-0.026162121672208105
7.567182040413925	-3.299982828392539	-0.023396766705515992
7.567182040413925	-2.8634521156440362	-0.02070662606161683
7.567182040413925	-2.4694160624957893	-0.018135023528283334
7.567182040413925	-2.113737970104382	-0.015709865842046394
7.567182040413925	-1.792683832046628	-0.013446756267664117
7.567182040413925	-1.502883133693305	-0.011352031156294573
7.567182040413925	-1.24129346761971	-0.009425391191847536
7.567182040413925	-1.0051685935758716	-0.007662019347039278
7.567182040413925	-0.7920296077012056	-0.006054201169532758
7.567182040413925	-0.5996389183101035	-0.004592518013564667
7.567182040413925	-0.42597675503909493	-0.0032666985336161497
7.567182040413925	-0.269219964742146	-0.0020662085942106945
7.567182040413925	-0.1277228715275767	-0.000980646958022524
7.567182040413925	0.	0.
7.567182040413925	0.1277228715275767	0.000980646958022524
7.567182040413925	0.269219964742146	0.0020662085942106945
7.567182040413925	0.42597675503909493	0.0032666985336161497
7.567182040413925	0.5996389183101035	0.004592518013564667
7.567182040413925	0.7920296077012056	0.006054201169532758
7.567182040413925	1.0051685935758716	0.007662019347039278
7.567182040413925	1.24129346761971	0.009425391191847536
7.567182040413925	1.502883133693305	0.011352031156294573
7.567182040413925	1.792683832046628	0.013446756267664117
7.567182040413925	2.113737970104382	0.015709865842046394
7.567182040413925	2.4694160624957893	0.018135023528283334
7.567182040413925	2.8634521156440362	0.02070662606161683
7.567182040413925	3.299982828392539	0.023396766705515992
7.567182040413925	3.7835910202069627	0.026162121672208105
7.567182040413925	4.3193537428742195	0.02894140979133672
7.567182040413925	4.912895580788289	0.031654440387695715
7.567182040413925	5.570447699383904	0.034204005821570654
7.567182040413925	6.2989132616248265	0.03648172419151552
7.567182040413925	7.10593989930696	0.038378141145050226
7.567182040413925	8.	0.03979596749244285
8.638707485748439	-8.	-0.0349133361415028
8.638707485748439	-7.10593989930696	-0.033328304071303674
8.638707485748439	-6.2989132616248265	-0.03139676516209755
8.638707485748439	-5.570447699383904	-0.02920966278870618
8.638707485748439	-4.912895580788289	-0.026859060683549502
8.638707485748439	-4.3193537428742195	-0.02442954885026427
8.638707485748439	-3.7835910202069627	-0.021992828372128154
8.638707485748439	-3.299982828392539	-0.01960543247527155
8.638707485748439	-2.8634521156440362	-0.017308867586860177
8.638707485748439	-2.4694160624957893	-0.01513125118286407
8.638707485748439	-2.113737970104382	-0.013089634789596516
8.638707485748439	-1.792683832046628	-0.011192443049092532
8.638707485748439	-1.502883133693305	-0.00944170182257198
8.638707485748439	-1.24129346761971	-0.007834911055518451
8.638707485748439	-1.0051685935758716	-0.006366532759221333
8.638707485748439	-0.7920296077012056	-0.00502912485956325
8.638707485748439	-0.5996389183101035	-0.0038141764600833628
8.638707485748439	-0.42597675503909493	-0.002712704693976553
8.638707485748439	-0.269219964742146	-0.0017156681848157773
8.638707485748439	-0.1277228715275767	-0.0008142432959229451
8.638707485748439	0.	0.
8.638707485748439	0.1277228715275767	0.0008142432959229451
8.638707485748439	0.269219964742146	0.0017156681848157773
8.638707485748439	0.42597675503909493	0.002712704693976553
8.638707485748439	0.5996389183101035	0.0038141764600833628
8.638707485748439	0.7920296077012056	0.00502912485956325
8.638707485748439	1.0051685935758716	0.006366532759221333
8.638707485748439	1.24129346761971	0.007834911055518451
8.638707485748439	1.502883133693305	0.00944170182257198
8.638707485748439	1.792683832046628	0.011192443049092532
8.638707485748439	2.113737970104382	0.013089634789596516
8.638707485748439	2.4694160624957893	0.01513125118286407
8.638707485748439	2.8634521156440362	0.017308867586860177
8.638707485748439	3.299982828392539	0.01960543247527155
8.638707485748439	3.7835910202069627	0.021992828372128154
8.638707485748439	4.3193537428742195	0.02442954885026427
8.638707485748439	4.912895580788289	0.026859060683549502
8.638707485748439	5.570447699383904	0.02920966278870618
8.638707485748439	6.2989132616248265	0.03139676516209755
8.638707485748439	7.10593989930696	0.033328304071303674
8.638707485748439	8.	0.0349133361415028
9.825791161576579	-8.	-0.030362759141460513
9.825791161576579	-7.10593989930696	-0.028714176845176298
9.825791161576579	-6.2989132616248265	-0.026829019723421
9.825791161576579	-5.570447699383904	-0.024786004343889695
9.825791161576579	-4.912895580788289	-0.022658832920701866
9.825791161576579	-4.3193537428742195	-0.020511287498664977
9.825791161576579	-3.7835910202069627	-0.018394845126431858
9.825791161576579	-3.299982828392539	-0.01634834627063425
9.825791161576579	-2.8634521156440362	-0.014399028112902959
9.825791161576579	-2.4694160624957893	-0.012564270820060841
9.825791161576579	-2.113737970104382	-0.01085356622326522
9.825791161576579	-1.792683832046628	-0.009270401171799891
9.825791161576579	-1.502883133693305	-0.007813898155155874
9.825791161576579	-1.24129346761971	-0.0064801583263114915
9.825791161576579	-1.0051685935758716	-0.005263312028194356
9.825791161576579	-0.7920296077012056	-0.0041563112872851915
9.825791161576579	-0.5996389183101035	-0.0031515090250802125
9.825791161576579	-0.42597675503909493	-0.00224106956000103
9.825791161576579	-0.269219964742146	-0.0014172498974193148
9.825791161576579	-0.1277228715275767	-0.0006725845622609916
9.825791161576579	0.	0.
9.825791161576579	0.1277228715275767	0.0006725845622609916
9.825791161576579	0.269219964742146	0.0014172498974193148
9.825791161576579	0.42597675503909493	0.00224106956000103
9.825791161576579	0.5996389183101035	0.0031515090250802125
9.825791161576579	0.7920296077012056	0.0041563112872851915
9.825791161576579	1.0051685935758716	0.005263312028194356
9.825791161576579	1.24129346761971	0.0064801583263114915
9.825791161576579	1.502883133693305	0.007813898155155874
9.825791161576579	1.792683832046628	0.009270401171799891
9.825791161576579	2.113737970104382	0.01085356622326522
9.825791161576579	2.4694160624957893	0.012564270820060841
9.825791161576579	2.8634521156440362	0.014399028112902959
9.825791161576579	3.299982828392539	0.01634834627063425
9.825791161576579	3.7835910202069627	0.018394845126431858
9.825791161576579	4.3193537428742195	0.020511287498664977
9.825791161576579	4.912895580788289	0.022658832920701866
9.825791161576579	5.570447699383904	0.024786004343889695
9.825791161576579	6.2989132616248265	0.026829019723421
9.825791161576579	7.10593989930696	0.028714176845176298
9.825791161576579	8.	0.030362759141460513
11.140895398767809	-8.	-0.0261881891919421
11.140895398767809	-7.10593989930696	-0.024555909587004154
11.140895398767809	-6.2989132616248265	-0.022774498825047063
11.140895398767809	-5.570447699383904	-0.020908322132008383
11.140895398767809	-4.912895580788289	-0.01901398715084543
11.140895398767809	-4.3193537428742195	-0.017138003863991613
11.140895398767809	-3.7835910202069627	-0.015316190335939756
11.140895398767809	-3.299982828392539	-0.013574302321210596
11.140895398767809	-2.8634521156440362	-0.011929358673822443
11.140895398767809	-2.4694160624957893	-0.010391241976570043
11.140895398767809	-2.113737970104382	-0.00896429322325723
11.140895398767809	-1.792683832046628	-0.007648743016939963
11.140895398767809	-1.502883133693305	-0.006441911828548363
11.140895398767809	-1.24129346761971	-0.005339168498476099
11.140895398767809	-1.0051685935758716	-0.004334666816407595
11.140895398767809	-0.7920296077012056	-0.0034218932735013974
11.140895398767809	-0.5996389183101035	-0.0025940620118983237
11.140895398767809	-0.42597675503909493	-0.001844390533313589
11.140895398767809	-0.269219964742146	-0.001166284954710689
11.140895398767809	-0.1277228715275767	-0.000553458262212092
11.140895398767809	0.	0.
11.140895398767809	0.1277228715275767	0.000553458262212092
11.140895398767809	0.269219964742146	0.001166284954710689
11.140895398767809	0.42597675503909493	0.001844390533313589
11.140895398767809	0.5996389183101035	0.0025940620118983237
11.140895398767809	0.7920296077012056	0.0034218932735013974
11.140895398767809	1.0051685935758716	0.004334666816407595
11.140895398767809	1.24129346761971	0.005339168498476099
11.140895398767809	1.502883133693305	0.006441911828548363
11.140895398767809	1.792683832046628	0.007648743016939963
11.140895398767809	2.113737970104382	0.00896429322325723
11.140895398767809	2.4694160624957893	0.010391241976570043
11.140895398767809	2.8634521156440362	0.011929358673822443
11.140895398767809	3.299982828392539	0.013574302321210596
11.140895398767809	3.7835910202069627	0.015316190335939756
11.140895398767809	4.3193537428742195	0.017138003863991613
11.140895398767809	4.912895580788289	0.01901398715084543
11.140895398767809	5.570447699383904	0.020908322132008383
11.140895398767809	6.2989132616248265	0.022774498825047063
11.140895398767809	7.10593989930696	0.024555909587004154
11.140895398767809	8.	0.0261881891919421
12.597826523249653	-8.	-0.022414782208354384
12.597826523249653	-7.10593989930696	-0.0208565973319738
12.597826523249653	-6.2989132616248265	-0.019215865901342055
12.597826523249653	-5.570447699383904	-0.01754279446803675
12.597826523249653	-4.912895580788289	-0.015879212057837433
12.597826523249653	-4.3193537428742195	-0.014257842705449386
12.597826523249653	-3.7835910202069627	-0.012702666180230637
12.597826523249653	-3.299982828392539	-0.01122993479346629
12.597826523249653	-2.8634521156440362	-0.009849485815450192
12.597826523249653	-2.4694160624957893	-0.00856609664165453
12.597826523249653	-2.113737970104382	-0.007380731949458555
12.597826523249653	-1.792683832046628	-0.00629161056339278
12.597826523249653	-1.502883133693305	-0.005295071799976361
12.597826523249653	-1.24129346761971	-0.004386251150255316
12.597826523249653	-1.0051685935758716	-0.0035595896926133297
12.597826523249653	-0.7920296077012056	-0.0028092063939963996
12.597826523249653	-0.5996389183101035	-0.0021291617607940294
12.597826523249653	-0.42597675503909493	-0.001513637986863825
12.597826523249653	-0.269219964742146	-0.0009570565233074646
12.597826523249653	-0.1277228715275767	-0.0004541497898347749
12.597826523249653	0.	0.
12.597826523249653	0.1277228715275767	0.0004541497898347749
12.597826523249653	0.269219964742146	0.0009570565233074646
12.597826523249653	0.42597675503909493	0.001513637986863825
12.597826523249653	0.5996389183101035	0.0021291617607940294
12.597826523249653	0.7920296077012056	0.0028092063939963996
12.597826523249653	1.0051685935758716	0.0035595896926133297
12.597826523249653	1.24129346761971	0.004386251150255316
12.597826523249653	1.502883133693305	0.005295071799976361
12.597826523249653	1.792683832046628	0.00629161056339278
12.597826523249653	2.113737970104382	0.007380731949458555
12.597826523249653	2.4694160624957893	0.00856609664165453
12.597826523249653	2.8634521156440362	0.009849485815450192
12.597826523249653	3.299982828392539	0.01122993479346629
12.597826523249653	3.7835910202069627	0.012702666180230637
12.597826523249653	4.3193537428742195	0.014257842705449386
12.597826523249653	4.912895580788289	0.015879212057837433
12.597826523249653	5.570447699383904	0.01754279446803675
12.597826523249653	6.2989132616248265	0.019215865901342055
12.597826523249653	7.10593989930696	0.0208565973319738
12.597826523249653	8.	0.022414782208354384
14.21187979861392	-8.	-0.01905050059558855
14.21187979861392	-7.10593989930696	-0.017604849304020564
14.21187979861392	-6.2989132616248265	-0.016125066064196628
14.21187979861392	-5.570447699383904	-0.014648670278193832
14.21187979861392	-4.912895580788289	-0.013205379054212651
14.21187979861392	-4.3193537428742195	-0.011817289544649945
14.21187979861392	-3.7835910202069627	-0.010499667741761642
14.21187979861392	-3.299982828392539	-0.009262034061773172
14.21187979861392	-2.8634521156440362	-0.008109320222410427
14.21187979861392	-2.4694160624957893	-0.00704295678654121
14.21187979861392	-2.113737970104382	-0.006061818903156463
14.21187979861392	-1.792683832046628	-0.005163004884265521
14.21187979861392	-1.502883133693305	-0.00434245078746065
14.21187979861392	-1.24129346761971	-0.0035953989432193634
14.21187979861392	-1.0051685935758716	-0.002916744117611614
14.21187979861392	-0.7920296077012056	-0.0023012814655683222
14.21187979861392	-0.5996389183101035	-0.0017438781846081386
14.21187979861392	-0.42597675503909493	-0.0012395874351399383
14.21187979861392	-0.269219964742146	-0.0007837195686858922
14.21187979861392	-0.1277228715275767	-0.0003718824636132212
14.21187979861392	0.	0.
14.21187979861392	0.1277228715275767	0.0003718824636132212
14.21187979861392	0.269219964742146	0.0007837195686858922
14.21187979861392	0.42597675503909493	0.0012395874351399383
14.21187979861392	0.5996389183101035	0.0017438781846081386
14.21187979861392	0.7920296077012056	0.0023012814655683222
14.21187979861392	1.0051685935758716	0.002916744117611614
14.21187979861392	1.24129346761971	0.0035953989432193634
14.21187979861392	1.502883133693305	0.00434245078746065
14.21187979861392	1.792683832046628	0.005163004884265521
14.21187979861392	2.113737970104382	0.006061818903156463
14.21187979861392	2.4694160624957893	0.00704295678654121
14.21187979861392	2.8634521156440362	0.008109320222410427
14.21187979861392	3.299982828392539	0.009262034061773172
14.21187979861392	3.7835910202069627	0.010499667741761642
14.21187979861392	4.3193537428742195	0.011817289544649945
14.21187979861392	4.912895580788289	0.013205379054212651
14.21187979861392	5.570447699383904	0.014648670278193832
14.21187979861392	6.2989132616248265	0.016125066064196628
14.21187979861392	7.10593989930696	0.017604849304020564
14.21187979861392	8.	0.01905050059558855
16.	-8.	-0.016088575563177776
16.	-7.10593989930696	-0.014777770408560709
16.	-6.2989132616248265	-0.013466211180535204
16.	-5.570447699383904	-0.012180778326584929
16.	-4.912895580788289	-0.010941692076532894
16.	-4.3193537428742195	-0.009763131213475933
16.	-3.7835910202069627	-0.008654138790269328
16.	-3.299982828392539	-0.0076196145542426486
16.	-2.8634521156440362	-0.006661264905107517
16.	-2.4694160624957893	-0.005778440403356511
16.	-2.113737970104382	-0.004968833104562365
16.	-1.792683832046628	-0.004229032498735852
16.	-1.502883133693305	-0.0035549532213010604
16.	-1.24129346761971	-0.002942153885487242
16.	-1.0051685935758716	-0.002386067587710261
16.	-0.7920296077012056	-0.0018821631660585758
16.	-0.5996389183101035	-0.0014260536375441946
16.	-0.42597675503909493	-0.0010135652792655492
16.	-0.269219964742146	-0.0006407780165760268
16.	-0.1277228715275767	-0.00030404534475697576
16.	0.	0.
16.	0.1277228715275767	0.00030404534475697576
16.	0.269219964742146	0.0006407780165760268
16.	0.42597675503909493	0.0010135652792655492
16.	0.5996389183101035	0.0014260536375441946
16.	0.7920296077012056	0.0018821631660585758
16.	1.0051685935758716	0.002386067587710261
16.	1.24129346761971	0.002942153885487242
16.	1.502883133693305	0.0035549532213010604
16.	1.792683832046628	0.004229032498735852
16.	2.113737970104382	0.004968833104562365
16.	2.4694160624957893	0.005778440403356511
16.	2.8634521156440362	0.006661264905107517
16.	3.299982828392539	0.0076196145542426486
16.	3.7835910202069627	0.008654138790269328
16.	4.3193537428742195	0.009763131213475933
16.	4.912895580788289	0.010941692076532894
16.	5.570447699383904	0.012180778326584929
16.	6.2989132616248265	0.013466211180535204
16.	7.10593989930696	0.014777770408560709
16.	8.	0.016088575563177776

==> re.dat <==
0.	-8.	0.9741532693918991
0.	-7.10593989930696	0.9671262385363077
0.	-6.2989132616248265	0.9579543593780652
0.	-5.570447699383904	0.9458334533380541
0.	-4.912895580788289	0.9295025176187661
0.	-4.3193537428742195	0.90684050603564
0.	-3.7835910202069627	0.874777575790663
0.	-3.299982828392539	0.831669999233591
0.	-2.8634521156440362	0.782078044644376
0.	-2.4694160624957893	0.7364358210535489
0.	-2.113737970104382	0.7037735504864047
0.	-1.792683832046628	0.6876631734067105
0.	-1.502883133693305	0.6881742721613373
0.	-1.24129346761971	0.7046138226799814
0.	-1.0051685935758716	0.7364655740324155
0.	-0.7920296077012056	0.7826960058434925
0.	-0.5996389183101035	0.8399838044516804
0.	-0.42597675503909493	0.9008828003024721
0.	-0.269219964742146	0.9541091634597716
0.	-0.1277228715275767	0.9887558985654264
0.	0.	1.
0.	0.1277228715275767	0.9887558985654264
0.	0.269219964742146	0.9541091634597716
0.	0.42597675503909493	0.9008828003024721
0.	0.5996389183101035	0.8399838044516804
0.	0.7920296077012056	0.7826960058434925
0.	1.0051685935758716	0.7364655740324155
0.	1.24129346761971	0.7046138226799814
0.	1.502883133693305	0.6881742721613373
0.	1.792683832046628	0.6876631734067105
0.	2.113737970104382	0.7037735504864047
0.	2.4694160624957893	0.7364358210535489
0.	2.8634521156440362	0.782078044644376
0.	3.299982828392539	0.831669999233591
0.	3.7835910202069627	0.8747775757906628
0.	4.3193537428742195	0.90684050603564
0.	4.912895580788289	0.9295025176187661
0.	5.570447699383904	0.9458334533380541
0.	6.2989132616248265	0.9579543593780652
0.	7.10593989930696	0.9671262385363075
0.	8.	0.9741532693918988
0.1277228715275767	-8.	0.9727061250274224
0.1277228715275767	-7.10593989930696	0.9653430550896664
0.1277228715275767	-6.2989132616248265	0.9557710934645713
0.1277228715275767	-5.570447699383904	0.9431925643184232
0.1277228715275767	-4.912895580788289	0.9263999812551702
0.1277228715275767	-4.3193537428742195	0.9035316773509464
0.1277228715275767	-3.7835910202069627	0.8723376080109846
0.1277228715275767	-3.299982828392539	0.8324179525452592
0.1277228715275767	-2.8634521156440362	0.7884571135435123
0.1277228715275767	-2.4694160624957893	0.7491098076617362
0.1277228715275767	-2.113737970104382	0.7215768261396988
0.1277228715275767	-1.792683832046628	0.7088535593675945
0.1277228715275767	-1.502883133693305	0.7110595995249159
0.1277228715275767	-1.24129346761971	0.7272992685948938
0.1277228715275767	-1.0051685935758716	0.7562342609950737
0.1277228715275767	-0.7920296077012056	0.7955218689931624
0.1277228715275767	-0.5996389183101035	0.840838629156745
0.1277228715275767	-0.42597675503909493	0.8855403002453512
0.1277228715275767	-0.269219964742146	0.9220255715040543
0.1277228715275767	-0.1277228715275767	0.9445981264296024
0.1277228715275767	0.	0.9517359250186967
0.1277228715275767	0.1277228715275767	0.9445981264296024
0.1277228715275767	0.269219964742146	0.9220255715040543
0.1277228715275767	0.42597675503909493	0.8855403002453512
0.1277228715275767	0.5996389183101035	0.840838629156745
0.1277228715275767	0.7920296077012056	0.7955218689931624
0.1277228715275767	1.0051685935758716	0.7562342609950737
0.1277228715275767	1.24129346761971	0.7272992685948938
0.1277228715275767	1.502883133693305	0.7110595995249159
0.1277228715275767	1.792683832046628	0.7088535593675945
0.1277228715275767	2.113737970104382	0.7215768261396988
0.1277228715275767	2.4694160624957893	0.7491098076617362
0.1277228715275767	2.8634521156440362	0.7884571135435123
0.1277228715275767	3.299982828392539	0.8324179525452592
0.1277228715275767	3.7835910202069627	0.8723376080109846
0.1277228715275767	4.3193537428742195	0.9035316773509464
0.1277228715275767	4.912895580788289	0.9263999812551702
0.1277228715275767	5.570447699383904	0.9431925643184232
0.1277228715275767	6.2989132616248265	0.9557710934645713
0.1277228715275767	7.10593989930696	0.9653430550896664
0.1277228715275767	8.	0.9727061250274224
0.269219964742146	-8.	0.971152523356202
0.269219964742146	-7.10593989930696	0.9634480673402519
0.269219964742146	-6.2989132616248265	0.9534850484342876
0.269219964742146	-5.570447699383904	0.9404909235418737
0.269219964742146	-4.912895580788289	0.9233531915405284
0.269219964742146	-4.3193537428742195	0.9005340539189717
0.269219964742146	-3.7835910202069627	0.8705782459802374
0.269219964742146	-3.299982828392539	0.8340443002577367
0.269219964742146	-2.8634521156440362	0.7954829975418056
0.269219964742146	-2.4694160624957893	0.7619681945669625
0.269219964742146	-2.113737970104382	0.7391414325673917
0.269219964742146	-1.792683832046628	0.729377132889754
0.269219964742146	-1.502883133693305	0.7326564370049675
0.269219964742146	-1.24129346761971	0.7477952450410866
0.269219964742146	-1.0051685935758716	0.7728323794689654
0.269219964742146	-0.7920296077012056	0.804768338366625
0.269219964742146	-0.5996389183101035	0.8393136043079975
0.269219964742146	-0.42597675503909493	0.8713152858951022
0.269219964742146	-0.269219964742146	0.8960634811189289
0.269219964742146	-0.1277228715275767	0.9108033181454571
0.269219964742146	0.	0.9153775251124318
0.269219964742146	0.1277228715275767	0.9108033181454571
0.269219964742146	0.269219964742146	0.8960634811189289
0.269219964742146	0.42597675503909493	0.8713152858951022
0.269219964742146	0.5996389183101035	0.8393136043079975
0.269219964742146	0.7920296077012056	0.804768338366625
0.269219964742146	1.0051685935758716	0.7728323794689654
0.269219964742146	1.24129346761971	0.7477952450410866
0.269219964742146	1.502883133693305	0.7326564370049675
0.269219964742146	1.792683832046628	0.729377132889754
0.269219964742146	2.113737970104382	0.7391414325673917
0.269219964742146	2.4694160624957893	0.7619681945669625
0.269219964742146	2.8634521156440362	0.7954829975418056
0.269219964742146	3.299982828392539	0.8340443002577367
0.269219964742146	3.7835910202069627	0.8705782459802374
0.269219964742146	4.3193537428742195	0.9005340539189717
0.269219964742146	4.912895580788289	0.9233531915405284
0.269219964742146	5.570447699383904	0.9404909235418737
0.269219964742146	6.2989132616248265	0.9534850484342876
0.269219964742146	7.10593989930696	0.9634480673402519
0.269219964742146	8.	0.971152523356202
0.42597675503909493	-8.	0.969494522945449
0.42597675503909493	-7.10593989930696	0.9614503675057969
0.42597675503909493	-6.2989132616248265	0.9511180596036238
0.42597675503909493	-5.570447699383904	0.9377721632289571
0.42597675503909493	-4.912895580788289	0.9204371155722869
0.42597675503909493	-4.3193537428742195	0.8979444011870158
0.42597675503909493	-3.7835910202069627	0.8695648519642465
0.42597675503909493	-3.299982828392539	0.8365344122758877
0.42597675503909493	-2.8634521156440362	0.8030774506667154
0.42597675503909493	-2.4694160624957893	0.7748739231136708
0.42597675503909493	-2.113737970104382	0.7562363549828361
0.42597675503909493	-1.792683832046628	0.7489078725277905
0.42597675503909493	-1.502883133693305	0.7526275860955235
0.42597675503909493	-1.24129346761971	0.7659498646739133
0.42597675503909493	-1.0051685935758716	0.7865881670806469
0.42597675503909493	-0.7920296077012056	0.8114659177205232
0.42597675503909493	-0.5996389183101035	0.8369193210179205
0.42597675503909493	-0.42597675503909493	0.8593158957300255
0.42597675503909493	-0.269219964742146	0.8759248676888499
0.42597675503909493	-0.1277228715275767	0.8855402664986903
0.42597675503909493	0.	0.8884836928373993
0.42597675503909493	0.1277228715275767	0.8855402664986903
0.42597675503909493	0.269219964742146	0.8759248676888499
0.42597675503909493	0.42597675503909493	0.8593158957300255
0.42597675503909493	0.5996389183101035	0.8369193210179205
0.42597675503909493	0.7920296077012056	0.8114659177205232
0.42597675503909493	1.0051685935758716	0.7865881670806469
0.42597675503909493	1.24129346761971	0.7659498646739133
0.42597675503909493	1.502883133693305	0.7526275860955235
0.42597675503909493	1.792683832046628	0.7489078725277905
0.42597675503909493	2.113737970104382	0.7562363549828361
0.42597675503909493	2.4694160624957893	0.7748739231136708
0.42597675503909493	2.8634521156440362	0.8030774506667154
0.42597675503909493	3.299982828392539	0.8365344122758877
0.42597675503909493	3.7835910202069627	0.8695648519642465
0.42597675503909493	4.3193537428742195	0.8979444011870158
0.42597675503909493	4.912895580788289	0.9204371155722869
0.42597675503909493	5.570447699383904	0.9377721632289571
0.42597675503909493	6.2989132616248265	0.9511180596036238
0.42597675503909493	7.10593989930696	0.9614503675057969
0.42597675503909493	8.	0.969494522945449
0.5996389183101035	-8.	0.9677377202001319
0.5996389183101035	-7.10593989930696	0.9593646708641155
0.5996389183101035	-6.2989132616248265	0.94870025746315
0.5996389183101035	-5.570447699383904	0.935090328966824
0.5996389183101035	-4.912895580788289	0.9177343656429855
0.5996389183101035	-4.3193537428742195	0.8958535428042778
0.5996389183101035	-3.7835910202069627	0.8693392631190696
0.5996389183101035	-3.299982828392539	0.8398443474848905
0.5996389183101035	-2.8634521156440362	0.811134315862052
0.5996389183101035	-2.4694160624957893	0.7876697675212306
0.5996389183101035	-2.113737970104382	0.7726358327754776
0.5996389183101035	-1.792683832046628	0.767175354750196
0.5996389183101035	-1.502883133693305	0.7707684168959954
0.5996389183101035	-1.24129346761971	0.7818178039640875
0.5996389183101035	-1.0051685935758716	0.7980147664254648
0.5996389183101035	-0.7920296077012056	0.8166030953112107
0.5996389183101035	-0.5996389183101035	0.834755000709183
0.5996389183101035	-0.42597675503909493	0.8500828741976005
0.5996389183101035	-0.269219964742146	0.8610900287170645
0.5996389183101035	-0.1277228715275767	0.8673293922558261
0.5996389183101035	0.	0.8692204188686408
0.5996389183101035	0.1277228715275767	0.8673293922558261
0.5996389183101035	0.269219964742146	0.8610900287170645
0.5996389183101035	0.42597675503909493	0.8500828741976005
0.5996389183101035	0.5996389183101035	0.834755000709183
0.5996389183101035	0.7920296077012056	0.8166030953112107
0.5996389183101035	1.0051685935758716	0.7980147664254648
0.5996389183101035	1.24129346761971	0.7818178039640875
0.5996389183101035	1.502883133693305	0.7707684168959954
0.5996389183101035	1.792683832046628	0.767175354750196
0.5996389183101035	2.113737970104382	0.7726358327754776
0.5996389183101035	2.4694160624957893	0.7876697675212306
0.5996389183101035	2.8634521156440362	0.811134315862052
0.5996389183101035	3.299982828392539	0.8398443474848905
0.5996389183101035	3.7835910202069627	0.8693392631190696
0.5996389183101035	4.3193537428742195	0.8958535428042778
0.5996389183101035	4.912895580788289	0.9177343656429855
0.5996389183101035	5.570447699383904	0.935090328966824
0.5996389183101035	6.2989132616248265	0.94870025746315
0.5996389183101035	7.10593989930696	0.9593646708641155
0.5996389183101035	8.	0.9677377202001319
0.7920296077012056	-8.	0.9658921903159723
0.7920296077012056	-7.10593989930696	0.9572123909645414
0.7920296077012056	-6.2989132616248265	0.9462708265808687
0.7920296077012056	-5.570447699383904	0.9325090803065049
0.7920296077012056	-4.912895580788289	0.9153310563350452
0.7920296077012056	-4.3193537428742195	0.8943397265851902
0.7920296077012056	-3.7835910202069627	0.8699155439304052
0.7920296077012056	-3.299982828392539	0.8439008805254017
0.7920296077012056	-2.8634521156440362	0.8195240649602298
0.7920296077012056	-2.4694160624957893	0.800190545561076
0.7920296077012056	-2.113737970104382	0.7881426814378155
0.7920296077012056	-1.792683832046628	0.7839961258575051
0.7920296077012056	-1.502883133693305	0.7870250901900832
0.7920296077012056	-1.24129346761971	0.7956256957371607
0.7920296077012056	-1.0051685935758716	0.8077025325818139
0.7920296077012056	-0.7920296077012056	0.8210143998093511
0.7920296077012056	-0.5996389183101035	0.8335347311007129
0.7920296077012056	-0.42597675503909493	0.8437738567975943
0.7920296077012056	-0.269219964742146	0.8509505037946608
0.7920296077012056	-0.1277228715275767	0.854955849712666
0.7920296077012056	0.	0.8561610346362138
0.7920296077012056	0.1277228715275767	0.854955849712666
0.7920296077012056	0.269219964742146	0.8509505037946608
0.7920296077012056	0.42597675503909493	0.8437738567975943
0.7920296077012056	0.5996389183101035	0.8335347311007129
0.7920296077012056	0.7920296077012056	0.8210143998093511
0.7920296077012056	1.0051685935758716	0.8077025325818139
0.7920296077012056	1.24129346761971	0.7956256957371607
0.7920296077012056	1.502883133693305	0.7870250901900832
0.7920296077012056	1.792683832046628	0.7839961258575051
0.7920296077012056	2.113737970104382	0.7881426814378155
0.7920296077012056	2.4694160624957893	0.800190545561076
0.7920296077012056	2.8634521156440362	0.8195240649602298
0.7920296077012056	3.299982828392539	0.8439008805254017
0.7920296077012056	3.7835910202069627	0.8699155439304052
0.7920296077012056	4.3193537428742195	0.8943397265851902
0.7920296077012056	4.912895580788289	0.9153310563350452
0.7920296077012056	5.570447699383904	0.9325090803065049
0.7920296077012056	6.2989132616248265	0.9462708265808687
0.7920296077012056	7.10593989930696	0.9572123909645414
0.7920296077012056	8.	0.9658921903159723
1.0051685935758716	-8.	0.963973476504337
1.0051685935758716	-7.10593989930696	0.9550225689813624
1.0051685935758716	-6.2989132616248265	0.9438781740252098
1.0051685935758716	-5.570447699383904	0.9300996604682301
1.0051685935758716	-4.912895580788289	0.9133114109988875
1.0051685935758716	-4.3193537428742195	0.8934622886291225
1.0051685935758716	-3.7835910202069627	0.871277710393083
1.0051685935758716	-3.299982828392539	0.8486044456962051
1.0051685935758716	-2.8634521156440362	0.8281025219590378
1.0051685935758716	-2.4694160624957893	0.8122796005052855
1.0051685935758716	-2.113737970104382	0.8026113182628303
1.0051685935758716	-1.792683832046628	0.799292879257776
1.0051685935758716	-1.502883133693305	0.8014859784324547
1.0051685935758716	-1.24129346761971	0.8077124750547772
1.0051685935758716	-1.0051685935758716	0.8162249153782256
1.0051685935758716	-0.7920296077012056	0.8253304487864
1.0051685935758716	-0.5996389183101035	0.8336545108936195
1.0051685935758716	-0.42597675503909493	0.840301046882861
1.0051685935758716	-0.269219964742146	0.8448775681310892
1.0051685935758716	-0.1277228715275767	0.8474032889819559
1.0051685935758716	0.	0.8481593408148692
1.0051685935758716	0.1277228715275767	0.8474032889819559
1.0051685935758716	0.269219964742146	0.8448775681310892
1.0051685935758716	0.42597675503909493	0.840301046882861
1.0051685935758716	0.5996389183101035	0.8336545108936195
1.0051685935758716	0.7920296077012056	0.8253304487864
1.0051685935758716	1.0051685935758716	0.8162249153782256
1.0051685935758716	1.24129346761971	0.8077124750547772
1.0051685935758716	1.502883133693305	0.8014859784324547
1.0051685935758716	1.792683832046628	0.799292879257776
1.0051685935758716	2.113737970104382	0.8026113182628303
1.0051685935758716	2.4694160624957893	0.8122796005052855
1.0051685935758716	2.8634521156440362	0.8281025219590378
1.0051685935758716	3.299982828392539	0.8486044456962051
1.0051685935758716	3.7835910202069627	0.871277710393083
1.0051685935758716	4.3193537428742195	0.8934622886291225
1.0051685935758716	4.912895580788289	0.9133114109988875
1.0051685935758716	5.570447699383904	0.9300996604682301
1.0051685935758716	6.2989132616248265	0.9438781740252098
1.0051685935758716	7.10593989930696	0.9550225689813624
1.0051685935758716	8.	0.963973476504337
1.24129346761971	-8.	0.9620035345447489
1.24129346761971	-7.10593989930696	0.95283246543394
1.24129346761971	-6.2989132616248265	0.9415792340754854
1.24129346761971	-5.570447699383904	0.9279375272187632
1.24129346761971	-4.912895580788289	0.9117516115803842
1.24129346761971	-4.3193537428742195	0.8932565276053921
1.24129346761971	-3.7835910202069627	0.8733801424167363
1.24129346761971	-3.299982828392539	0.8538354522898646
1.24129346761971	-2.8634521156440362	0.8367232638996198
1.24129346761971	-2.4694160624957893	0.8238067432214687
1.24129346761971	-2.113737970104382	0.8159648485269996
1.24129346761971	-1.792683832046628	0.8130961300583333
1.24129346761971	-1.502883133693305	0.8143499541729353
1.24129346761971	-1.24129346761971	0.8184627505627979
1.24129346761971	-1.0051685935758716	0.8240738475827106
1.24129346761971	-0.7920296077012056	0.8299749088794091
1.24129346761971	-0.5996389183101035	0.8352691441850881
1.24129346761971	-0.42597675503909493	0.8394279491173958
1.24129346761971	-0.269219964742146	0.8422568181622039
1.24129346761971	-0.1277228715275767	0.8438061014899051
1.24129346761971	0.	0.8442682307212462
1.24129346761971	0.1277228715275767	0.8438061014899051
1.24129346761971	0.269219964742146	0.8422568181622039
1.24129346761971	0.42597675503909493	0.8394279491173958
1.24129346761971	0.5996389183101035	0.8352691441850881
1.24129346761971	0.7920296077012056	0.8299749088794091
1.24129346761971	1.0051685935758716	0.8240738475827106
1.24129346761971	1.24129346761971	0.8184627505627979
1.24129346761971	1.502883133693305	0.8143499541729353
1.24129346761971	1.792683832046628	0.8130961300583333
1.24129346761971	2.113737970104382	0.8159648485269996
1.24129346761971	2.4694160624957893	0.8238067432214687
1.24129346761971	2.8634521156440362	0.8367232638996198
1.24129346761971	3.299982828392539	0.8538354522898646
1.24129346761971	3.7835910202069627	0.8733801424167363
1.24129346761971	4.3193537428742195	0.8932565276053921
1.24129346761971	4.912895580788289	0.9117516115803842
1.24129346761971	5.570447699383904	0.9279375272187632
1.24129346761971	6.2989132616248265	0.9415792340754854
1.24129346761971	7.10593989930696	0.95283246543394
1.24129346761971	8.	0.9620035345447489
1.502883133693305	-8.	0.9600114923013003
1.502883133693305	-7.10593989930696	0.9506875809967181
1.502883133693305	-6.2989132616248265	0.9394376815767804
1.502883133693305	-5.570447699383904	0.9260977725054679
1.502883133693305	-4.912895580788289	0.9107136679493493
1.502883133693305	-4.3193537428742195	0.8937307059293667
1.502883133693305	-3.7835910202069627	0.8761511531334092
1.502883133693305	-3.299982828392539	0.8594637729810196
1.502883133693305	-2.8634521156440362	0.8452519462937786
1.502883133693305	-2.4694160624957893	0.8346836346943707
1.502883133693305	-2.113737970104382	0.8282014228699055
1.502883133693305	-1.792683832046628	0.8255280784544629
1.502883133693305	-1.502883133693305	0.8258814674000803
1.502883133693305	-1.24129346761971	0.8282488644556583
1.502883133693305	-1.0051685935758716	0.8316273112747741
1.502883133693305	-0.7920296077012056	0.8351893398330905
1.502883133693305	-0.5996389183101035	0.8383629470174585
1.502883133693305	-0.42597675503909493	0.8408353968572488
1.502883133693305	-0.269219964742146	0.8425058190289588
1.502883133693305	-0.1277228715275767	0.8434166170087993
1.502883133693305	0.	0.843687734102404
1.502883133693305	0.1277228715275767	0.8434166170087993
1.502883133693305	0.269219964742146	0.8425058190289588
1.502883133693305	0.42597675503909493	0.8408353968572488
1.502883133693305	0.5996389183101035	0.8383629470174585
1.502883133693305	0.7920296077012056	0.8351893398330905
1.502883133693305	1.0051685935758716	0.8316273112747741
1.502883133693305	1.24129346761971	0.8282488644556583
1.502883133693305	1.502883133693305	0.8258814674000803
1.502883133693305	1.792683832046628	0.8255280784544629
1.502883133693305	2.113737970104382	0.8282014228699055
1.502883133693305	2.4694160624957893	0.8346836346943707
1.502883133693305	2.8634521156440362	0.8452519462937786
1.502883133693305	3.299982828392539	0.8594637729810196
1.502883133693305	3.7835910202069627	0.8761511531334092
1.502883133693305	4.3193537428742195	0.8937307059293667
1.502883133693305	4.912895580788289	0.9107136679493493
1.502883133693305	5.570447699383904	0.9260977725054679
1.502883133693305	6.2989132616248265	0.9394376815767804
1.502883133693305	7.10593989930696	0.9506875809967181
1.502883133693305	8.	0.9600114923013003
1.792683832046628	-8.	0.9580340376080344
1.792683832046628	-7.10593989930696	0.9486408661057788
1.792683832046628	-6.2989132616248265	0.937520956629543
1.792683832046628	-5.570447699383904	0.9246497538406868
1.792683832046628	-4.912895580788289	0.9102402615864692
1.792683832046628	-4.3193537428742195	0.8948658982290756
1.792683832046628	-3.7835910202069627	0.8794996840312876
1.792683832046628	-3.299982828392539	0.8653602949634013
1.792683832046628	-2.8634521156440362	0.85357973307742
1.792683832046628	-2.4694160624957893	0.844872613425221
1.792683832046628	-2.113737970104382	0.8393879010625043
1.792683832046628	-1.792683832046628	0.8367734611016083
1.792683832046628	-1.502883133693305	0.836364196696245
1.792683832046628	-1.24129346761971	0.8373905169621858
1.792683832046628	-1.0051685935758716	0.8391431671921021
1.792683832046628	-0.7920296077012056	0.8410701678091963
1.792683832046628	-0.5996389183101035	0.8428082308752625
1.792683832046628	-0.42597675503909493	0.8441662597798527
1.792683832046628	-0.269219964742146	0.8450837326095139
1.792683832046628	-0.1277228715275767	0.8455836672004161
1.792683832046628	0.	0.8457324208682585
1.792683832046628	0.1277228715275767	0.8455836672004161
1.792683832046628	0.269219964742146	0.8450837326095139
1.792683832046628	0.42597675503909493	0.8441662597798527
1.792683832046628	0.5996389183101035	0.8428082308752625
1.792683832046628	0.7920296077012056	0.8410701678091963
1.792683832046628	1.0051685935758716	0.8391431671921021
1.792683832046628	1.24129346761971	0.8373905169621858
1.792683832046628	1.502883133693305	0.836364196696245
1.792683832046628	1.792683832046628	0.8367734611016083
1.792683832046628	2.113737970104382	0.8393879010625043
1.792683832046628	2.4694160624957893	0.844872613425221
1.792683832046628	2.8634521156440362	0.85357973307742
1.792683832046628	3.299982828392539	0.8653602949634013
1.792683832046628	3.7835910202069627	0.8794996840312876
1.792683832046628	4.3193537428742195	0.8948658982290756
1.792683832046628	4.912895580788289	0.9102402615864692
1.792683832046628	5.570447699383904	0.9246497538406868
1.792683832046628	6.2989132616248265	0.937520956629543
1.792683832046628	7.10593989930696	0.9486408661057788
1.792683832046628	8.	0.9580340376080344
2.113737970104382	-8.	0.9561152182768293
2.113737970104382	-7.10593989930696	0.946750931841629
2.113737970104382	-6.2989132616248265	0.935896220003895
2.113737970104382	-5.570447699383904	0.9236516433056209
2.113737970104382	-4.912895580788289	0.9103515037874832
2.113737970104382	-4.3193537428742195	0.8966189757533716
2.113737970104382	-3.7835910202069627	0.8833243828436881
2.113737970104382	-3.299982828392539	0.8714085395043805
2.113737970104382	-2.8634521156440362	0.8616326934091318
2.113737970104382	-2.4694160624957893	0.8543865161487773
2.113737970104382	-2.113737970104382	0.8496425599699813
2.113737970104382	-1.792683832046628	0.8470452039761761
2.113737970104382	-1.502883133693305	0.8460627134840891
2.113737970104382	-1.24129346761971	0.8461337594003574
2.113737970104382	-1.0051685935758716	0.8467702508298389
2.113737970104382	-0.7920296077012056	0.8476074797386856
2.113737970104382	-0.5996389183101035	0.8484108400910146
2.113737970104382	-0.42597675503909493	0.8490558009759044
2.113737970104382	-0.269219964742146	0.8494972184328531
2.113737970104382	-0.1277228715275767	0.8497392357730936
2.113737970104382	0.	0.849811422852079
2.113737970104382	0.1277228715275767	0.8497392357730936
2.113737970104382	0.269219964742146	0.8494972184328531
2.113737970104382	0.42597675503909493	0.8490558009759044
2.113737970104382	0.5996389183101035	0.8484108400910146
2.113737970104382	0.7920296077012056	0.8476074797386856
2.113737970104382	1.0051685935758716	0.8467702508298389
2.113737970104382	1.24129346761971	0.8461337594003574
2.113737970104382	1.502883133693305	0.8460627134840891
2.113737970104382	1.792683832046628	0.8470452039761761
2.113737970104382	2.113737970104382	0.8496425599699813
2.113737970104382	2.4694160624957893	0.8543865161487773
2.113737970104382	2.8634521156440362	0.8616326934091318
2.113737970104382	3.299982828392539	0.8714085395043805
2.113737970104382	3.7835910202069627	0.8833243828436881
2.113737970104382	4.3193537428742195	0.8966189757533716
2.113737970104382	4.912895580788289	0.9103515037874832
2.113737970104382	5.570447699383904	0.9236516433056209
2.113737970104382	6.2989132616248265	0.935896220003895
2.113737970104382	7.10593989930696	0.946750931841629
2.113737970104382	8.	0.9561152182768293
2.4694160624957893	-8.	0.9543054461772578
2.4694160624957893	-7.10593989930696	0.9450792049870339
2.4694160624957893	-6.2989132616248265	0.934625627381446
2.4694160624957893	-5.570447699383904	0.9231457695100614
2.4694160624957893	-4.912895580788289	0.9110442803493224
2.4694160624957893	-4.3193537428742195	0.8989283831006692
2.4694160624957893	-3.7835910202069627	0.8875235816549681
2.4694160624957893	-3.299982828392539	0.8775139201897562
2.4694160624957893	-2.8634521156440362	0.869374817737665
2.4694160624957893	-2.4694160624957893	0.8632796218848106
2.4694160624957893	-2.113737970104382	0.8591115584673679
2.4694160624957893	-1.792683832046628	0.8565526886340171
2.4694160624957893	-1.502883133693305	0.855197104280226
2.4694160624957893	-1.24129346761971	0.854646367845525
2.4694160624957893	-1.0051685935758716	0.8545683967913531
2.4694160624957893	-0.7920296077012056	0.8547201220248699
2.4694160624957893	-0.5996389183101035	0.8549442216791175
2.4694160624957893	-0.42597675503909493	0.8551522996243681
2.4694160624957893	-0.269219964742146	0.8553043474639351
2.4694160624957893	-0.1277228715275767	0.8553903348454063
2.4694160624957893	0.	0.8554163011127416
2.4694160624957893	0.1277228715275767	0.8553903348454063
2.4694160624957893	0.269219964742146	0.8553043474639351
2.4694160624957893	0.42597675503909493	0.8551522996243681
2.4694160624957893	0.5996389183101035	0.8549442216791175
2.4694160624957893	0.7920296077012056	0.8547201220248699
2.4694160624957893	1.0051685935758716	0.8545683967913531
2.4694160624957893	1.24129346761971	0.854646367845525
2.4694160624957893	1.502883133693305	0.855197104280226
2.4694160624957893	1.792683832046628	0.8565526886340171
2.4694160624957893	2.113737970104382	0.8591115584673679
2.4694160624957893	2.4694160624957893	0.8632796218848106
2.4694160624957893	2.8634521156440362	0.869374817737665
2.4694160624957893	3.299982828392539	0.8775139201897562
2.4694160624957893	3.7835910202069627	0.8875235816549681
2.4694160624957893	4.3193537428742195	0.8989283831006692
2.4694160624957893	4.912895580788289	0.9110442803493224
2.4694160624957893	5.570447699383904	0.9231457695100614
2.4694160624957893	6.2989132616248265	0.934625627381446
2.4694160624957893	7.10593989930696	0.9450792049870339
2.4694160624957893	8.	0.9543054461772578
2.8634521156440362	-8.	0.9526595648770311
2.8634521156440362	-7.10593989930696	0.9436861736121055
2.8634521156440362	-6.2989132616248265	0.9337615564056849
2.8634521156440362	-5.570447699383904	0.9231555871924225
2.8634521156440362	-4.912895580788289	0.9122943429597477
2.8634521156440362	-4.3193537428742195	0.9017216725410917
2.8634521156440362	-3.7835910202069627	0.8920042315453195
2.8634521156440362	-3.299982828392539	0.8836085647286527
2.8634521156440362	-2.8634521156440362	0.8768040497350591
2.8634521156440362	-2.4694160624957893	0.8716323953579885
2.8634521156440362	-2.113737970104382	0.8679449580692481
2.8634521156440362	-1.792683832046628	0.8654780734618586
2.8634521156440362	-1.502883133693305	0.863931126632715
2.8634521156440362	-1.24129346761971	0.8630245937480645
2.8634521156440362	-1.0051685935758716	0.8625312724147095
2.8634521156440362	-0.7920296077012056	0.8622848298951562
2.8634521156440362	-0.5996389183101035	0.862174057081511
2.8634521156440362	-0.42597675503909493	0.8621307905436921
2.8634521156440362	-0.269219964742146	0.8621169821803221
2.8634521156440362	-0.1277228715275767	0.8621137502803055
2.8634521156440362	0.	0.8621133158282166
2.8634521156440362	0.1277228715275767	0.8621137502803055
2.8634521156440362	0.269219964742146	0.8621169821803221
2.8634521156440362	0.42597675503909493	0.8621307905436921
2.8634521156440362	0.5996389183101035	0.862174057081511
2.8634521156440362	0.7920296077012056	0.8622848298951562
2.8634521156440362	1.0051685935758716	0.8625312724147095
2.8634521156440362	1.24129346761971	0.8630245937480645
2.8634521156440362	1.502883133693305	0.863931126632715
2.8634521156440362	1.792683832046628	0.8654780734618586
2.8634521156440362	2.113737970104382	0.8679449580692481
2.8634521156440362	2.4694160624957893	0.8716323953579885
2.8634521156440362	2.8634521156440362	0.8768040497350591
2.8634521156440362	3.299982828392539	0.8836085647286527
2.8634521156440362	3.7835910202069627	0.8920042315453195
2.8634521156440362	4.3193537428742195	0.9017216725410917
2.8634521156440362	4.912895580788289	0.9122943429597477
2.8634521156440362	5.570447699383904	0.9231555871924225
2.8634521156440362	6.2989132616248265	0.9337615564056849
2.8634521156440362	7.10593989930696	0.9436861736121055
2.8634521156440362	8.	0.9526595648770311
3.299982828392539	-8.	0.9512339778687375
3.299982828392539	-7.10593989930696	0.9426271061419307
3.299982828392539	-6.2989132616248265	0.933342544936826
3.299982828392539	-5.570447699383904	0.923684813749268
3.299982828392539	-4.912895580788289	0.9140606635754506
3.299982828392539	-4.3193537428742195	0.9049232509535262
3.299982828392539	-3.7835910202069627	0.8966879584904349
3.299982828392539	-3.299982828392539	0.889650780856301
3.299982828392539	-2.8634521156440362	0.8839427513653674
3.299982828392539	-2.4694160624957893	0.8795341613397556
3.299982828392539	-2.113737970104382	0.8762771760911372
3.299982828392539	-1.792683832046628	0.8739628530071236
3.299982828392539	-1.502883133693305	0.8723715557332978
3.299982828392539	-1.24129346761971	0.8713062895247307
3.299982828392539	-1.0051685935758716	0.8706082174660369
3.299982828392539	-0.7920296077012056	0.8701589421317277
3.299982828392539	-0.5996389183101035	0.8698753438239881
3.299982828392539	-0.42597675503909493	0.8697016447819585
3.299982828392539	-0.269219964742146	0.869601564548462
3.299982828392539	-0.1277228715275767	0.8695518788734469
3.299982828392539	0.	0.869537693581733
3.299982828392539	0.1277228715275767	0.8695518788734469
3.299982828392539	0.269219964742146	0.869601564548462
3.299982828392539	0.42597675503909493	0.8697016447819585
3.299982828392539	0.5996389183101035	0.8698753438239881
3.299982828392539	0.7920296077012056	0.8701589421317277
3.299982828392539	1.0051685935758716	0.8706082174660369
3.299982828392539	1.24129346761971	0.8713062895247307
3.299982828392539	1.502883133693305	0.8723715557332978
3.299982828392539	1.792683832046628	0.8739628530071236
3.299982828392539	2.113737970104382	0.8762771760911372
3.299982828392539	2.4694160624957893	0.8795341613397556
3.299982828392539	2.8634521156440362	0.8839427513653674
3.299982828392539	3.299982828392539	0.889650780856301
3.299982828392539	3.7835910202069627	0.8966879584904349
3.299982828392539	4.3193537428742195	0.9049232509535262
3.299982828392539	4.912895580788289	0.9140606635754506
3.299982828392539	5.570447699383904	0.923684813749268
3.299982828392539	6.2989132616248265	0.933342544936826
3.299982828392539	7.10593989930696	0.9426271061419307
3.299982828392539	8.	0.9512339778687375
3.7835910202069627	-8.	0.9500830281857373
3.7835910202069627	-7.10593989930696	0.9419478220890776
3.7835910202069627	-6.2989132616248265	0.9333906200843495
3.7835910202069627	-5.570447699383904	0.9247187730235766
3.7835910202069627	-4.912895580788289	0.9162909983397113
3.7835910202069627	-4.3193537428742195	0.9084607136213827
3.7835910202069627	-3.7835910202069627	0.9015131651415432
3.7835910202069627	-3.299982828392539	0.8956197934724341
3.7835910202069627	-2.8634521156440362	0.8908254676008072
3.7835910202069627	-2.4694160624957893	0.8870677599954092
3.7835910202069627	-2.113737970104382	0.8842145973858558
3.7835910202069627	-1.792683832046628	0.8821040276026734
3.7835910202069627	-1.502883133693305	0.8805751330338916
3.7835910202069627	-1.24129346761971	0.8794864023622958
3.7835910202069627	-1.0051685935758716	0.8787230762086035
3.7835910202069627	-0.7920296077012056	0.8781971289812646
3.7835910202069627	-0.5996389183101035	0.877843492583212
3.7835910202069627	-0.42597675503909493	0.8776150994717716
3.7835910202069627	-0.269219964742146	0.8774781915456628
3.7835910202069627	-0.1277228715275767	0.8774084952060568
3.7835910202069627	0.	0.8773883644127745
3.7835910202069627	0.1277228715275767	0.8774084952060568
3.7835910202069627	0.269219964742146	0.8774781915456628
3.7835910202069627	0.42597675503909493	0.8776150994717716
3.7835910202069627	0.5996389183101035	0.877843492583212
3.7835910202069627	0.7920296077012056	0.8781971289812646
3.7835910202069627	1.0051685935758716	0.8787230762086035
3.7835910202069627	1.24129346761971	0.8794864023622958
3.7835910202069627	1.502883133693305	0.8805751330338916
3.7835910202069627	1.792683832046628	0.8821040276026734
3.7835910202069627	2.113737970104382	0.8842145973858558
3.7835910202069627	2.4694160624957893	0.8870677599954092
3.7835910202069627	2.8634521156440362	0.8908254676008072
3.7835910202069627	3.299982828392539	0.8956197934724341
3.7835910202069627	3.7835910202069627	0.9015131651415432
3.7835910202069627	4.3193537428742195	0.9084607136213827
3.7835910202069627	4.912895580788289	0.9162909983397113
3.7835910202069627	5.570447699383904	0.9247187730235766
3.7835910202069627	6.2989132616248265	0.9333906200843495
3.7835910202069627	7.10593989930696	0.9419478220890776
3.7835910202069627	8.	0.9500830281857373
4.3193537428742195	-8.	0.9492550240333579
4.3193537428742195	-7.10593989930696	0.9416811607084913
4.3193537428742195	-6.2989132616248265	0.9339104015498396
4.3193537428742195	-5.570447699383904	0.9262274405281513
4.3193537428742195	-4.912895580788289	0.9189273444483179
4.3193537428742195	-4.3193537428742195	0.9122685985591563
4.3193537428742195	-3.7835910202069627	0.9064332736187983
4.3193537428742195	-3.299982828392539	0.9015076740503093
4.3193537428742195	-2.8634521156440362	0.8974871987523542
4.3193537428742195	-2.4694160624957893	0.8942989240671765
4.3193537428742195	-2.113737970104382	0.8918307484501402
4.3193537428742195	-1.792683832046628	0.889957556351775
4.3193537428742195	-1.502883133693305	0.8885595313653624
4.3193537428742195	-1.24129346761971	0.8875320725554575
4.3193537428742195	-1.0051685935758716	0.8867891929446603
4.3193537428742195	-0.7920296077012056	0.886262907700942
4.3193537428742195	-0.5996389183101035	0.8859007177698695
4.3193537428742195	-0.42597675503909493	0.8856625686466343
4.3193537428742195	-0.269219964742146	0.8855180129359906
4.3193537428742195	-0.1277228715275767	0.8854438627202139
4.3193537428742195	0.	0.88542237202776
4.3193537428742195	0.1277228715275767	0.8854438627202139
4.3193537428742195	0.269219964742146	0.8855180129359906
4.3193537428742195	0.42597675503909493	0.8856625686466343
4.3193537428742195	0.5996389183101035	0.8859007177698695
4.3193537428742195	0.7920296077012056	0.886262907700942
4.3193537428742195	1.0051685935758716	0.8867891929446603
4.3193537428742195	1.24129346761971	0.8875320725554575
4.3193537428742195	1.502883133693305	0.8885595313653624
4.3193537428742195	1.792683832046628	0.889957556351775
4.3193537428742195	2.113737970104382	0.8918307484501402
4.3193537428742195	2.4694160624957893	0.8942989240671765
4.3193537428742195	2.8634521156440362	0.8974871987523542
4.3193537428742195	3.299982828392539	0.9015076740503093
4.3193537428742195	3.7835910202069627	0.9064332736187983
4.3193537428742195	4.3193537428742195	0.9122685985591563
4.3193537428742195	4.912895580788289	0.9189273444483179
4.3193537428742195	5.570447699383904	0.9262274405281513
4.3193537428742195	6.2989132616248265	0.9339104015498396
4.3193537428742195	7.10593989930696	0.9416811607084913
4.3193537428742195	8.	0.9492550240333579
4.912895580788289	-8.	0.9487884483230751
4.912895580788289	-7.10593989930696	0.9418446809961716
4.912895580788289	-6.2989132616248265	0.934889934475467
4.912895580788289	-5.570447699383904	0.9281693026425331
4.912895580788289	-4.912895580788289	0.9219101557639009
4.912895580788289	-4.3193537428742195	0.9162892581951745
4.912895580788289	-3.7835910202069627	0.9114123094213846
4.912895580788289	-3.299982828392539	0.9073109091737757
4.912895580788289	-2.8634521156440362	0.9039546548007074
4.912895580788289	-2.4694160624957893	0.9012713281016704
4.912895580788289	-2.113737970104382	0.8991677168824428
4.912895580788289	-1.792683832046628	0.8975462008654305
4.912895580788289	-1.502883133693305	0.8963154317262688
4.912895580788289	-1.24129346761971	0.895395690154436
4.912895580788289	-1.0051685935758716	0.8947204637128778
4.912895580788289	-0.7920296077012056	0.8942358244442543
4.912895580788289	-0.5996389183101035	0.8938987990094819
4.912895580788289	-0.42597675503909493	0.8936754705844303
4.912895580788289	-0.269219964742146	0.8935391931300954
4.912895580788289	-0.1277228715275767	0.8934690690009632
4.912895580788289	0.	0.8934487165673606
4.912895580788289	0.1277228715275767	0.8934690690009632
4.912895580788289	0.269219964742146	0.8935391931300954
4.912895580788289	0.42597675503909493	0.8936754705844303
4.912895580788289	0.5996389183101035	0.8938987990094819
4.912895580788289	0.7920296077012056	0.8942358244442543
4.912895580788289	1.0051685935758716	0.8947204637128778
4.912895580788289	1.24129346761971	0.895395690154436
4.912895580788289	1.502883133693305	0.8963154317262688
4.912895580788289	1.792683832046628	0.8975462008654305
4.912895580788289	2.113737970104382	0.8991677168824428
4.912895580788289	2.4694160624957893	0.9012713281016704
4.912895580788289	2.8634521156440362	0.9039546548007074
4.912895580788289	3.299982828392539	0.9073109091737757
4.912895580788289	3.7835910202069627	0.9114123094213846
4.912895580788289	4.3193537428742195	0.9162892581951745
4.912895580788289	4.912895580788289	0.9219101557639009
4.912895580788289	5.570447699383904	0.9281693026425331
4.912895580788289	6.2989132616248265	0.934889934475467
4.912895580788289	7.10593989930696	0.9418446809961716
4.912895580788289	8.	0.9487884483230751
5.570447699383904	-8.	0.9487089064181868
5.570447699383904	-7.10593989930696	0.9424398524745657
5.570447699383904	-6.2989132616248265	0.9363028098904128
5.570447699383904	-5.570447699383904	0.9304950898231045
5.570447699383904	-4.912895580788289	0.9251807543316223
5.570447699383904	-4.3193537428742195	0.920471461176821
5.570447699383904	-3.7835910202069627	0.9164196141425145
5.570447699383904	-3.299982828392539	0.9130237004278929
5.570447699383904	-2.8634521156440362	0.9102416434970526
5.570447699383904	-2.4694160624957893	0.9080067068519925
5.570447699383904	-2.113737970104382	0.9062416624811724
5.570447699383904	-1.792683832046628	0.9048691118063543
5.570447699383904	-1.502883133693305	0.9038177166823126
5.570447699383904	-1.24129346761971	0.9030251361038721
5.570447699383904	-1.0051685935758716	0.9024387586387725
5.570447699383904	-0.7920296077012056	0.9020151874413002
5.570447699383904	-0.5996389183101035	0.9017191543341031
5.570447699383904	-0.42597675503909493	0.9015222719637737
5.570447699383904	-0.269219964742146	0.9014018369889603
5.570447699383904	-0.1277228715275767	0.9013397749806507
5.570447699383904	0.	0.9013217508211802
5.570447699383904	0.1277228715275767	0.9013397749806507
5.570447699383904	0.269219964742146	0.9014018369889603
5.570447699383904	0.42597675503909493	0.9015222719637737
5.570447699383904	0.5996389183101035	0.9017191543341031
5.570447699383904	0.7920296077012056	0.9020151874413002
5.570447699383904	1.0051685935758716	0.9024387586387725
5.570447699383904	1.24129346761971	0.9030251361038721
5.570447699383904	1.502883133693305	0.9038177166823126
5.570447699383904	1.792683832046628	0.9048691118063543
5.570447699383904	2.113737970104382	0.9062416624811724
5.570447699383904	2.4694160624957893	0.9080067068519925
5.570447699383904	2.8634521156440362	0.9102416434970526
5.570447699383904	3.299982828392539	0.9130237004278929
5.570447699383904	3.7835910202069627	0.9164196141425145
5.570447699383904	4.3193537428742195	0.920471461176821
5.570447699383904	4.912895580788289	0.9251807543316223
5.570447699383904	5.570447699383904	0.9304950898231045
5.570447699383904	6.2989132616248265	0.9363028098904128
5.570447699383904	7.10593989930696	0.9424398524745657
5.570447699383904	8.	0.9487089064181868
6.2989132616248265	-8.	0.9490272329622838
6.2989132616248265	-7.10593989930696	0.9434526617464306
6.2989132616248265	-6.2989132616248265	0.9381109296548642
6.2989132616248265	-5.570447699383904	0.9331507368880458
6.2989132616248265	-4.912895580788289	0.9286820847177731
6.2989132616248265	-4.3193537428742195	0.9247679236726971
6.2989132616248265	-3.7835910202069627	0.9214253676493559
6.2989132616248265	-3.299982828392539	0.9186341464996877
6.2989132616248265	-2.8634521156440362	0.9163484333821281
6.2989132616248265	-2.4694160624957893	0.914508521853866
6.2989132616248265	-2.113737970104382	0.9130502074234357
6.2989132616248265	-1.792683832046628	0.911911174186674
6.2989132616248265	-1.502883133693305	0.9110346558633671
6.2989132616248265	-1.24129346761971	0.9103710579565987
6.2989132616248265	-1.0051685935758716	0.9098782630721689
6.2989132616248265	-0.7920296077012056	0.9095211974092773
6.2989132616248265	-0.5996389183101035	0.9092710529366146
6.2989132616248265	-0.42597675503909493	0.909104403840774
6.2989132616248265	-0.269219964742146	0.9090023458464784
6.2989132616248265	-0.1277228715275767	0.9089497182515807
6.2989132616248265	0.	0.9089344294650621
6.2989132616248265	0.1277228715275767	0.9089497182515807
6.2989132616248265	0.269219964742146	0.9090023458464784
6.2989132616248265	0.42597675503909493	0.909104403840774
6.2989132616248265	0.5996389183101035	0.9092710529366146
6.2989132616248265	0.7920296077012056	0.9095211974092773
6.2989132616248265	1.0051685935758716	0.9098782630721689
6.2989132616248265	1.24129346761971	0.9103710579565987
6.2989132616248265	1.502883133693305	0.9110346558633671
6.2989132616248265	1.792683832046628	0.911911174186674
6.2989132616248265	2.113737970104382	0.9130502074234357
6.2989132616248265	2.4694160624957893	0.914508521853866
6.2989132616248265	2.8634521156440362	0.9163484333821281
6.2989132616248265	3.299982828392539	0.9186341464996877
6.2989132616248265	3.7835910202069627	0.9214253676493559
6.2989132616248265	4.3193537428742195	0.9247679236726971
6.2989132616248265	4.912895580788289	0.9286820847177731
6.2989132616248265	5.570447699383904	0.9331507368880458
6.2989132616248265	6.2989132616248265	0.9381109296548642
6.2989132616248265	7.10593989930696	0.9434526617464306
6.2989132616248265	8.	0.9490272329622838
7.10593989930696	-8.	0.9497389390107086
7.10593989930696	-7.10593989930696	0.9448553011568185
7.10593989930696	-6.2989132616248265	0.9402673377676685
7.10593989930696	-5.570447699383904	0.936079405626062
7.10593989930696	-4.912895580788289	0.9323584912307292
7.10593989930696	-4.3193537428742195	0.9291330265989768
7.10593989930696	-3.7835910202069627	0.9263979603100841
7.10593989930696	-3.299982828392539	0.9241234032874475
7.10593989930696	-2.8634521156440362	0.922264052139171
7.10593989930696	-2.4694160624957893	0.9207674139542549
7.10593989930696	-2.113737970104382	0.9195799257768963
7.10593989930696	-1.792683832046628	0.918650897845131
7.10593989930696	-1.502883133693305	0.9179346612904841
7.10593989930696	-1.24129346761971	0.9173914362916076
7.10593989930696	-1.0051685935758716	0.9169873910144364
7.10593989930696	-0.7920296077012056	0.916694247846823
7.10593989930696	-0.5996389183101035	0.9164886767279716
7.10593989930696	-0.42597675503909493	0.9163516223700098
7.10593989930696	-0.269219964742146	0.9162676473795265
7.10593989930696	-0.1277228715275767	0.9162243320265775
7.10593989930696	0.	0.9162117469153847
7.10593989930696	0.1277228715275767	0.9162243320265775
7.10593989930696	0.269219964742146	0.9162676473795265
7.10593989930696	0.42597675503909493	0.9163516223700098
7.10593989930696	0.5996389183101035	0.9164886767279716
7.10593989930696	0.7920296077012056	0.916694247846823
7.10593989930696	1.0051685935758716	0.9169873910144364
7.10593989930696	1.24129346761971	0.9173914362916076
7.10593989930696	1.502883133693305	0.9179346612904841
7.10593989930696	1.792683832046628	0.918650897845131
7.10593989930696	2.113737970104382	0.9195799257768963
7.10593989930696	2.4694160624957893	0.9207674139542549
7.10593989930696	2.8634521156440362	0.922264052139171
7.10593989930696	3.299982828392539	0.9241234032874475
7.10593989930696	3.7835910202069627	0.9263979603100841
7.10593989930696	4.3193537428742195	0.9291330265989768
7.10593989930696	4.912895580788289	0.9323584912307292
7.10593989930696	5.570447699383904	0.936079405626062
7.10593989930696	6.2989132616248265	0.9402673377676685
7.10593989930696	7.10593989930696	0.9448553011568185
7.10593989930696	8.	0.9497389390107086
8.	-8.	0.9508249289538456
8.	-7.10593989930696	0.9466085170360977
8.	-6.2989132616248265	0.9427188004590519
8.	-5.570447699383904	0.939222832852626
8.	-4.912895580788289	0.9361553523256743
8.	-4.3193537428742195	0.9335215746609363
8.	-3.7835910202069627	0.9313034409517726
8.	-3.299982828392539	0.9294671374290051
8.	-2.8634521156440362	0.9279701557194493
8.	-2.4694160624957893	0.9267669304634539
8.	-2.113737970104382	0.9258127811825776
8.	-1.792683832046628	0.9250663210497434
8.	-1.502883133693305	0.9244906815623619
8.	-1.24129346761971	0.9240539222078739
8.	-1.0051685935758716	0.923728933961928
8.	-0.7920296077012056	0.9234930630737112
8.	-0.5996389183101035	0.9233276064690563
8.	-0.42597675503909493	0.9232172723158493
8.	-0.269219964742146	0.9231496590723399
8.	-0.1277228715275767	0.9231147802249107
8.	0.	0.9231046459076195
8.	0.1277228715275767	0.9231147802249107
8.	0.269219964742146	0.9231496590723399
8.	0.42597675503909493	0.9232172723158493
8.	0.5996389183101035	0.9233276064690563
8.	0.7920296077012056	0.9234930630737112
8.	1.0051685935758716	0.923728933961928
8.	1.24129346761971	0.9240539222078739
8.	1.502883133693305	0.9244906815623619
8.	1.792683832046628	0.9250663210497434
8.	2.113737970104382	0.9258127811825776
8.	2.4694160624957893	0.9267669304634539
8.	2.8634521156440362	0.9279701557194493
8.	3.299982828392539	0.9294671374290051
8.	3.7835910202069627	0.9313034409517726
8.	4.3193537428742195	0.9335215746609363
8.	4.912895580788289	0.9361553523256743
8.	5.570447699383904	0.939222832852626
8.	6.2989132616248265	0.9427188004590519
8.	7.10593989930696	0.9466085170360977
8.	8.	0.9508249289538456
